Compositional modelling of immune response and virus transmission dynamics

Transmission models for infectious diseases are typically formulated in terms of dynamics between individuals or groups with processes such as disease progression or recovery for each individual captured phenomenologically, without reference to underlying biological processes. Furthermore, the construction of these models is often monolithic: they don't allow one to readily modify the processes involved or include the new ones, or to combine models at different scales. We show how to construct a simple model of immune response to a respiratory virus and a model of transmission using an easily modifiable set of rules allowing further refining and merging the two models together. The immune response model reproduces the expected response curve of PCR testing for COVID-19 and implies a long-tailed distribution of infectiousness reflective of individual heterogeneity. This immune response model, when combined with a transmission model, reproduces the previously reported shift in the population distribution of viral loads along an epidemic trajectory.

==> antibody-count.tsv <==
c	t0	t1	t2	t3	t4	t5	t6	t7	t8	t9	t10	t11	t12	t13	t14	t15	t16	t17	t18	t19	t20	t21	t22	t23	t24	t25	t26	t27	t28	t29	t30
0.0	0.0	0.9634	0.819	0.5968	0.3725	0.2107	0.117	0.0679	0.0376	0.0207	0.0127	0.0095	0.0086	0.0081	0.0077	0.0078	0.0088	0.0092	0.0098	0.0107	0.0122	0.013	0.0139	0.0146	0.0158	0.0176	0.0185	0.0201	0.0216	0.0229	0.0244
1.0	0.0	0.0351	0.1553	0.2831	0.3448	0.3155	0.2449	0.1717	0.1233	0.0817	0.0565	0.0392	0.0302	0.025	0.0216	0.0206	0.0196	0.0214	0.0214	0.0211	0.0208	0.0215	0.0218	0.0226	0.0234	0.0236	0.0246	0.0255	0.026	0.0266	0.0273
2.0	0.0	0.0015	0.0226	0.0911	0.1762	0.2434	0.2602	0.2382	0.1953	0.1575	0.1208	0.0891	0.0676	0.0534	0.0457	0.0397	0.0357	0.033	0.0335	0.0339	0.0346	0.0344	0.0356	0.0373	0.0387	0.0413	0.0432	0.0446	0.0474	0.0484	0.0519
3.0	0.0	0.0	0.003	0.0227	0.0751	0.1356	0.189	0.2185	0.2249	0.209	0.1795	0.1545	0.1252	0.1065	0.0935	0.0837	0.0764	0.0697	0.066	0.0668	0.0673	0.068	0.0699	0.0709	0.0714	0.0723	0.0741	0.0764	0.0779	0.0805	0.0826
4.0	0.0	0.0	0.0001	0.0054	0.0227	0.0631	0.1092	0.1539	0.1826	0.202	0.2069	0.203	0.1867	0.1692	0.1495	0.1354	0.1295	0.1248	0.1204	0.1135	0.1121	0.1143	0.1149	0.116	0.1186	0.1205	0.1213	0.1227	0.125	0.1275	0.127
5.0	0.0	0.0	0.0	0.0009	0.0069	0.0206	0.0503	0.0845	0.117	0.1544	0.1837	0.1939	0.2002	0.2021	0.1964	0.1914	0.1808	0.1759	0.1703	0.1699	0.1655	0.1617	0.1591	0.1594	0.1597	0.1595	0.1621	0.1632	0.1629	0.1629	0.1654
6.0	0.0	0.0	0.0	0.0	0.0017	0.0081	0.0193	0.0425	0.0718	0.0961	0.1195	0.1461	0.169	0.1776	0.188	0.1925	0.1923	0.1902	0.1883	0.1856	0.1833	0.1803	0.1798	0.1778	0.1759	0.1764	0.1724	0.1706	0.1678	0.1675	0.1639
7.0	0.0	0.0	0.0	0.0	0.0	0.0023	0.007	0.0153	0.0317	0.049	0.0716	0.0938	0.1157	0.1325	0.1427	0.1515	0.1619	0.1623	0.1618	0.162	0.1635	0.1641	0.1596	0.1547	0.1536	0.1492	0.1471	0.145	0.1447	0.1424	0.1401
8.0	0.0	0.0	0.0	0.0	0.0001	0.0007	0.0026	0.0058	0.0117	0.0209	0.0305	0.0435	0.0585	0.0739	0.0886	0.0965	0.102	0.1088	0.1143	0.1173	0.1186	0.1186	0.1181	0.1191	0.1149	0.1135	0.114	0.1114	0.1092	0.1063	0.1063
9.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0005	0.0013	0.0033	0.0059	0.0138	0.0182	0.0237	0.0331	0.0413	0.0478	0.0531	0.0595	0.0645	0.065	0.0645	0.067	0.0688	0.0679	0.0677	0.0672	0.0655	0.0638	0.0623	0.0614	0.0589
10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0004	0.0006	0.0023	0.0034	0.0066	0.0101	0.0126	0.0173	0.0227	0.0266	0.0299	0.0329	0.0353	0.0367	0.0355	0.0361	0.0375	0.0378	0.0365	0.0356	0.036	0.0347	0.0336	0.0329
11.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0002	0.0004	0.0008	0.0022	0.0034	0.0042	0.0056	0.0072	0.0091	0.0106	0.0116	0.0135	0.0147	0.0154	0.0155	0.0151	0.0148	0.0149	0.0141	0.0135	0.0135	0.0133	0.0126
12.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0001	0.0003	0.0004	0.0008	0.0012	0.0012	0.0023	0.003	0.0032	0.0034	0.0035	0.0042	0.0041	0.0048	0.0049	0.0054	0.0052	0.0054	0.0055	0.0054	0.0051	0.0051
13.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0003	0.0005	0.0008	0.0007	0.0009	0.001	0.0013	0.0013	0.0014	0.0015	0.0015	0.0015	0.0017	0.0016	0.0014	0.0011	0.001	0.001	0.001
14.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0001	0.0001	0.0002	0.0003	0.0005	0.0005	0.0006	0.0006	0.0006	0.0006	0.0007	0.0006	0.0007	0.0007	0.0006	0.0006	0.0006	0.0006
15.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
16.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
17.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
18.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
19.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> dyn-immune-response.tsv <==
t	V	B	A	Vstd	Bstd	Astd
0.0	inf	0.0	0.0	inf	0.0	0.0
1.0	0.3	0.0001	0.0	0.15358710883404247	6.16425178833571e-05	0.0
2.0	0.42857142857142855	0.00042	2e-05	0.2020846169796827	0.00018653812530965353	1.99998000200002e-05
3.0	0.4789473684210526	0.00086	3e-05	0.19976778632522504	0.0003875373644096269	2.9999700030000298e-05
4.0	0.5954545454545455	0.00137	0.00011	0.30173180573715136	0.0008466773081077525	7.810094766012769e-05
5.0	0.6107142857142858	0.00175	0.00021	0.19574452728425054	0.0013187261858963557	0.0001360114630926747
6.0	0.5945945945945946	0.00221	0.00043	0.18053169536005112	0.0017151100032862354	0.00020321491674650752
7.0	0.6523809523809524	0.00265	0.00058	0.1860715863440037	0.0019352414727172292	0.000319363856293163
8.0	0.5684210526315789	0.00314	0.00079	0.16192182518350673	0.00232920647836244	0.0003798519702602714
9.0	0.5797101449275363	0.00393	0.00105	0.16808651182274423	0.003025424122166905	0.0004960624479994932
10.0	0.524731182795699	0.00488	0.00129	0.1480815170688415	0.0035428129696888936	0.0005119245271469324
11.0	0.5145299145299145	0.00613	0.00164	0.13815008112676558	0.00425353364901873	0.0005525814090685282
12.0	0.5012987012987012	0.00821	0.00221	0.1388961981769004	0.005677618514143453	0.0007600015317462262
13.0	0.5031746031746032	0.01118	0.003	0.13921003816367145	0.0076120496772874285	0.0010408746412993255
14.0	0.4991379310344828	0.0141	0.00404	0.14270771809257057	0.010197500871227764	0.0013808235232191546
15.0	0.5198581560283688	0.01772	0.0051	0.14554197702981422	0.013293619536356464	0.0016617099189151514
16.0	0.5289085545722714	0.0219	0.00652	0.14620625129955986	0.015760748977366876	0.002099273655641837
17.0	0.538498789346247	0.02739	0.00793	0.14945428092271837	0.01942194883587209	0.0025551208257259166
18.0	0.5301369863013699	0.03377	0.01016	0.1442797859594306	0.025464804986421046	0.0032980199673097433
19.0	0.5346341463414634	0.04184	0.01295	0.145548915159013	0.031146524528647565	0.0041300056055864195
20.0	0.5307382550335571	0.05077	0.01602	0.14429154589924434	0.038151940330438665	0.005180411926762661
21.0	0.5366101694915254	0.06167	0.01965	0.14643057803151588	0.04650753745798102	0.006328773843396305
22.0	0.5295346628679962	0.07451	0.02419	0.1467074651543419	0.05655128355134756	0.007725943185581152
23.0	0.5247808764940239	0.08958	0.02972	0.14111163178311228	0.06764715453955941	0.009455936563180015
24.0	0.5403326403326403	0.10725	0.03602	0.14650446353458957	0.0820737050546813	0.011420422668037503
25.0	0.5485511531638084	0.12862	0.04361	0.14792245682577834	0.09742600964890955	0.013723478689889363
26.0	0.5512405063291139	0.1526	0.05244	0.14804840489417048	0.11821944717522341	0.016559740538513956
27.0	0.557211961301671	0.17995	0.06256	0.14958576592983772	0.14164611076753997	0.019926192138662185
28.0	0.5687330492057342	0.21114	0.07458	0.15281359074326667	0.16761069490651875	0.02360710842421346
29.0	0.569728813559322	0.24491	0.08798	0.15219865211783926	0.19712196769466614	0.02780669355833248
30.0	0.5798847087378641	0.28156	0.10426	0.1548369611697898	0.22797293998747228	0.03303588079460437
31.0	0.5885948158253752	0.3235	0.12179	0.1568588591965923	0.26316452395814577	0.0390110916928364
32.0	0.5957553058676655	0.36876	0.14201	0.15822040134802196	0.3016548555399537	0.045570911835823125
33.0	0.6049134948096886	0.41633	0.16426	0.1599113573318636	0.3458370007348632	0.052551243845496455
34.0	0.6237886428414822	0.46418	0.18989	0.16377503627216647	0.39370110766362004	0.06061597653655548
35.0	0.633857290589452	0.5117	0.21719	0.16654375005607427	0.4396513470356034	0.06968898169106894
36.0	0.6405400039706174	0.56002	0.24717	0.16650094502784937	0.48759764283369617	0.07981278198457512
37.0	0.647532767925983	0.60766	0.27771	0.16797364930130668	0.5356272571412547	0.08985127158296631
38.0	0.6578285714285714	0.65172	0.31003	0.16958724286982535	0.5812575304355591	0.10014066771212912
39.0	0.6689457601222307	0.69544	0.34286	0.17220598351363278	0.6264047009690528	0.1109201396828784
40.0	0.6851989079563182	0.73574	0.37588	0.17486644147860245	0.672301782779499	0.12227565081083039
41.0	0.6889533720232139	0.77132	0.40817	0.17592774839093553	0.7127320689877648	0.1335778372144413
42.0	0.6949834162520729	0.80206	0.44041	0.1756463843618302	0.7501410622694629	0.14501953553903016
43.0	0.698669574700109	0.82835	0.47183	0.17636995748828144	0.7806016242490981	0.15622010592920316
44.0	0.701884159106769	0.85146	0.50112	0.17612735366130242	0.8090479445093786	0.16686560191443484
45.0	0.7088022005501375	0.87114	0.52797	0.17646389511160335	0.8306438262798209	0.1769016281410713
46.0	0.713300892133009	0.88854	0.5528	0.17639310562078486	0.8532045376120674	0.18574058814630273
47.0	0.7135367298578199	0.90213	0.57643	0.17594982934316833	0.8716745182833352	0.19404103526541036
48.0	0.724139083918422	0.91363	0.59743	0.17919858370529967	0.8857653918632482	0.20202587506910957
49.0	0.7149450549450549	0.92238	0.61544	0.17677698235130246	0.8976455563520466	0.2094904787037765
50.0	0.7042345276872964	0.93044	0.63163	0.1724438355213523	0.9071402909034625	0.21608251388918673
51.0	0.7047236655644781	0.93729	0.6458	0.1718345131368955	0.9156382441857056	0.2212980260260381
52.0	0.6925259138025095	0.94202	0.65787	0.16706783305644057	0.9231274559574826	0.22574142276092615
53.0	0.6793037974683545	0.94607	0.66667	0.1652138635668019	0.9288200552936263	0.22793853789029325
54.0	0.6866003062787136	0.94953	0.67354	0.16871925631372123	0.933515755382495	0.23070189689303788
55.0	0.6855970829535095	0.95209	0.67894	0.16766774133336684	0.9370150458716022	0.232320538432449
56.0	0.6884531590413944	0.95381	0.6832	0.17207998303638722	0.9398103811037665	0.23393723118691623
57.0	0.6790697674418604	0.9552	0.68504	0.16545890248884185	0.9416105345963626	0.23460600970447365
58.0	0.6660964230171074	0.95621	0.68689	0.1615725079244566	0.9433081069059511	0.23525859885108458
59.0	0.6673745173745174	0.95727	0.68745	0.16392134206068273	0.9440090230453014	0.23549503209703543
60.0	0.6635071090047393	0.95841	0.68661	0.16045569562664705	0.9454097473137468	0.23493796122416638
61.0	0.6492795389048991	0.95906	0.68511	0.16258307595544125	0.9465082673120736	0.2342151817697713
62.0	0.6327338129496403	0.9595	0.6826	0.15930234924893047	0.9472075510719413	0.23306786420113731
63.0	0.6490654205607477	0.9599	0.68017	0.1582993452106578	0.9474082689386604	0.2320158792991281
64.0	0.6815950920245398	0.96031	0.67683	0.17080822426555237	0.9479081527281495	0.23037943806908978
65.0	0.6893939393939394	0.96052	0.67298	0.16503902823056954	0.9483076935475376	0.22905808588540671
66.0	0.7201923076923077	0.96079	0.66949	0.18090482879513262	0.9489068463062891	0.2274478377651751
67.0	0.7402173913043478	0.96094	0.66621	0.18432914394209193	0.9489071485145817	0.22633995872751478
68.0	0.6904761904761905	0.96103	0.66212	0.18739721114421104	0.9490069825574089	0.22467238518064045
69.0	0.7688524590163934	0.96109	0.65797	0.2015942253240716	0.94910695784843	0.222951857401376
70.0	0.6901960784313725	0.96119	0.65335	0.17625374197651875	0.9494066009839791	0.22116988057140388
71.0	0.7146341463414634	0.96119	0.64874	0.20264387419064026	0.9494066009839791	0.2192476754997907
72.0	0.6787878787878788	0.96119	0.64436	0.2162706455582153	0.9494066009839791	0.21749428193800316
73.0	0.6961538461538461	0.96124	0.63981	0.23233983289569987	0.9494066460530116	0.21573992310865261
74.0	0.6217391304347826	0.96126	0.63505	0.20128605228008184	0.9494067363362613	0.21412790798225215
75.0	0.6470588235294118	0.96129	0.63061	0.21277857346915907	0.9495065982641744	0.21235626139971206
76.0	0.89	0.96129	0.62592	0.3248405916753631	0.9495065982641744	0.21069169776192245
77.0	0.8571428571428571	0.96129	0.62133	0.36381522237941805	0.9495065982641744	0.20902611246284283
78.0	0.7833333333333333	0.96129	0.61644	0.3552200022521254	0.9495065982641744	0.20725132769785667
79.0	0.66	0.96129	0.61149	0.3776705442578227	0.9495065982641744	0.205618076746258
80.0	0.8	0.96129	0.60673	0.504468917663803	0.9495065982641744	0.20395657294433223
81.0	0.8666666666666667	0.9613	0.60209	0.5340689371510288	0.9495065985356329	0.20228339678261775
82.0	0.8666666666666667	0.96135	0.59772	0.5128424781620642	0.949506670982444	0.2005575003990061
83.0	0.7	0.96136	0.59312	0.3970586298716547	0.9495067336020542	0.19890310382714943
84.0	0.625	0.96138	0.58857	0.40152297957277616	0.9495070016522199	0.19725314936541002
85.0	0.46	0.96139	0.58398	0.23856537887966897	0.9496065955447318	0.19576113164609704
86.0	0.4	0.96139	0.57934	0.2351358945139785	0.9496065955447318	0.19408612780959167
87.0	0.55	0.96139	0.57494	0.4100381079850992	0.9496065955447318	0.19234466557223678
88.0	0.7	0.96139	0.57021	0.7034912934784625	0.9496065955447318	0.19063041151377402
89.0	0.5	0.96139	0.56553	0.5024937810560445	0.9496065955447318	0.18908975140925216
90.0	0.5	0.96139	0.56054	0.5024937810560445	0.9496065955447318	0.1874370202441308
91.0	0.45	0.96139	0.55575	0.32075107170514644	0.9496065955447318	0.18579329962986263
92.0	0.1	0.96139	0.55111	0.10049875621120892	0.9496065955447318	0.18406751938670407
93.0	0.3	0.96139	0.54641	0.30149626863362666	0.9496065955447318	0.1825036642076596
94.0		0.96139	0.54156		0.9496065955447318	0.1809521529886594
95.0		0.96139	0.53671		0.9496065955447318	0.17935326189517437
96.0		0.96139	0.53162		0.9496065955447318	0.17764583247859672
97.0		0.96139	0.52735		0.9496065955447318	0.1760875473267654
98.0		0.96139	0.5226		0.9496065955447318	0.17428127368806032
99.0		0.96139	0.51799		0.9496065955447318	0.172647652722696
100.0		0.96139	0.51371		0.9496065955447318	0.17113053466551117
101.0		0.96139	0.50899		0.9496065955447318	0.16946171670217064
102.0		0.96139	0.50402		0.9496065955447318	0.1678037574378713
103.0		0.96139	0.49976		0.9496065955447318	0.16641746159386073
104.0		0.96139	0.49535		0.9496065955447318	0.16491558077643975
105.0		0.96139	0.4908		0.9496065955447318	0.16334658616897307
106.0		0.96139	0.48615		0.9496065955447318	0.1615842781952125
107.0		0.96139	0.48191		0.9496065955447318	0.16020436461824697
108.0		0.96139	0.4776		0.9496065955447318	0.15884920473144867
109.0		0.96139	0.47339		0.9496065955447318	0.15755403774186175
110.0		0.96139	0.46894		0.9496065955447318	0.15608902513414555
111.0		0.96139	0.4645		0.9496065955447318	0.15460847793085775
112.0		0.96139	0.46023		0.9496065955447318	0.1532385523024362
113.0		0.96139	0.45575		0.9496065955447318	0.15178276507870359
114.0		0.96139	0.45158		0.9496065955447318	0.15024806334297108
115.0		0.96139	0.44728		0.9496065955447318	0.14878685234978503
116.0		0.96139	0.44279		0.9496065955447318	0.14732791402870762
117.0		0.96139	0.43839		0.9496065955447318	0.14594896638122576
118.0		0.96139	0.43437		0.9496065955447318	0.1444850073546883
119.0		0.96139	0.42991		0.9496065955447318	0.14299848403380183
120.0		0.96139	0.42561		0.9496065955447318	0.14166278058459864


==> dyn-viral-load.tsv <==
c	t0	t1	t2	t3	t4	t5	t6	t7	t8	t9	t10	t11	t12	t13	t14	t15	t16	t17	t18	t19	t20	t21	t22	t23	t24	t25	t26	t27	t28	t29	t30	t31	t32	t33	t34	t35	t36	t37	t38	t39	t40	t41	t42	t43	t44	t45	t46	t47	t48	t49	t50	t51	t52	t53	t54	t55	t56	t57	t58	t59	t60	t61	t62	t63	t64	t65	t66	t67	t68	t69	t70	t71	t72	t73	t74	t75	t76	t77	t78	t79	t80	t81	t82	t83	t84	t85	t86	t87	t88	t89	t90	t91	t92	t93	t94	t95	t96	t97	t98	t99	t100	t101	t102	t103	t104	t105	t106	t107	t108	t109	t110	t111	t112	t113	t114	t115	t116	t117	t118	t119	t120
0.0	0.0	0.0015625	0.005192723942723943	0.0036326118989262373	0.004260850384350772	0.005546258385829935	0.011757945768585337	0.010672366392687784	0.018401257790863507	0.021884273064640747	0.026282901143968942	0.025861037458729863	0.02288526727259887	0.02318372188394556	0.022866376469458424	0.024159725517697996	0.023848145150745254	0.02434256567870184	0.023195073562793347	0.024192643295387763	0.024342393476234514	0.025122373945682307	0.02637081039110535	0.02685615897687709	0.026464603068589863	0.02806637547600135	0.028044130448808123	0.029089938568318024	0.030072929238196593	0.031455554488824825	0.033529893892841445	0.03601546787463907	0.038292598808552784	0.04115876787507106	0.04474745460810193	0.04835018458828089	0.053355094477572494	0.05913811192872443	0.06510505995316565	0.07259120074386582	0.08097167892865853	0.09091073329005996	0.10171524282093283	0.11298847491192265	0.12575832902686612	0.1385221566380546	0.15237779389739833	0.1668201897831612	0.18207142104680024	0.1963150947083767	0.2109815384347234	0.2259525947417783	0.2403042554698152	0.2551072369107166	0.2692449234781486	0.28127061447905594	0.291335755181697	0.3033525365906061	0.31173991259328093	0.3218267979202211	0.32972052795790674	0.33669393925000635	0.3430123581719155	0.3469038858015939	0.35313231565770586	0.3571141593337718	0.3602505885618506	0.3604670341712645	0.35931558341470854	0.36416241590592163	0.36625016680355393	0.3722871845714187	0.3672728433717801	0.37026153715944243	0.36507301760759875	0.36560623577769186	0.36211913390013134	0.36758380919918887	0.3578110330474862	0.36460448146582536	0.356459446863246	0.36839458345413295	0.367672756775008	0.3750907863982772	0.3556459355239439	0.37170177626893264	0.38197773895591663	0.35012802710575086	0.3214637458021826	0.30020523152426165	0.3210047584447685	0.28896618751493075	0.26357043564074806	0.2695381146837909	0.22791618528651103	0.2132692865493497	0.16746846903096899	0.1901298625419719	0.1491268713924964	0.11210864184995863	0.11056037347155766	0.10471004689754691	0.07684461805555555	0.09449404761904762	0.05501386634199134	0.04600861378205128	0.05171130952380953	0.04994419642857143	0.05412946428571429	0.04232772435897436	0.052994791666666666	0.037369791666666666	0.033928571428571426	0.025260416666666667	0.023828125	0.02241443452380952	0.018880208333333332	0.025260416666666664	0.017838541666666666	0.021354166666666667	0.013020833333333332
1.0	0.0	0.19770724067599088	0.10151172165763152	0.09303169327689206	0.10336004149246684	0.115232584987087	0.12123132394874445	0.13182979509637927	0.12629186106245216	0.129617269964414	0.1219361123008749	0.12190728029391348	0.12454818747314403	0.1225800588168246	0.12415707505195812	0.12275741128324909	0.12110590984948039	0.12547901019954455	0.12164634479082403	0.12506681718280965	0.12262975771567632	0.12040283001242477	0.11830420184744608	0.11908228423857291	0.11717347008002092	0.11727264355207855	0.11392168029770995	0.11179275644359649	0.11071422384058743	0.10845374905012364	0.10551452868780711	0.10284868194577838	0.09852887660073109	0.09541185778480085	0.09084001885293563	0.08782623451359933	0.08369413505064294	0.07971827431669327	0.07623934341070854	0.07301302347333595	0.0695775406762239	0.06727812200253161	0.06431859966708045	0.06282610812710648	0.061635412723005156	0.06067576622895141	0.06015666247112483	0.06025334065509312	0.060255792477478656	0.06050873055340647	0.0613113381175382	0.061741354627182325	0.062359436585000066	0.06282092983055403	0.06378673251165493	0.06505451377723527	0.06561387343375272	0.0654711955017256	0.06718970063318938	0.06620080530936377	0.06699807043803466	0.0674825198941842	0.06708116709320669	0.06787709536212558	0.06915615998765837	0.07020569650133265	0.06874023985567265	0.06777797865561719	0.07116642074313435	0.06967839425542345	0.07439025443940002	0.06940921494761947	0.06955062417130961	0.07075681899143561	0.07658876641438431	0.07545178170499356	0.07571368793583379	0.06814090558322858	0.0712454277742601	0.07635938356361349	0.08558677862158208	0.06419876649754287	0.06692868200314223	0.07127215269928629	0.07096076624625906	0.06911171903176258	0.0567816985011735	0.058470208642811106	0.05776897149426949	0.06736258162962817	0.04743324245935358	0.06374724403766524	0.05061611310462414	0.03144028525517941	0.054613448489827174	0.04394714210969545	0.048905239725552226	0.046898907299297916	0.03687986637205387	0.03079958155664425	0.035492169106478316	0.02309027777777778	0.0302734375	0.004687500000000001	0.018638392857142857	0.016067374465811964	0.007998511904761904	0.013485863095238094	0.015438988095238094	0.018830128205128204	0.009895833333333333	0.006510416666666666	0.008463541666666666	0.0	0.006987847222222222	0.00744047619047619	0.00390625	0.004166666666666667	0.0028645833333333336	0.0015625	0.0
2.0	0.0	0.31291794143356644	0.14798423466851773	0.1032243771356459	0.09972196954745116	0.10396889464714795	0.10520048586758789	0.11379912530281916	0.1266527887004178	0.12151883051056218	0.12752714145226274	0.1165475252752427	0.11738606183957584	0.11554760932314626	0.11677263205450021	0.11666488877936805	0.11712579276724978	0.11646164327410295	0.11722305937665302	0.11621685734324283	0.11835906517848938	0.11782937726757303	0.11501701278110922	0.11431240352346636	0.11429114631087822	0.11382251038451574	0.11282142812462058	0.11160701484422908	0.10872164217111505	0.10828543280122313	0.10543962003215998	0.10304519643632429	0.10091984070069733	0.09821025515368319	0.09519016987290445	0.09142854047881019	0.08785332883029308	0.0841949687801599	0.08064371295930216	0.07757615946996248	0.07447614985725333	0.07156601259232465	0.06875947616617362	0.0661286674141282	0.06396938704672658	0.06197225070022014	0.06087505197238734	0.05948964950400442	0.05860124853803869	0.057930691229808075	0.05790731775288805	0.05788988791952502	0.05639608433294593	0.056605216238611485	0.055591918034412595	0.05667534177439842	0.056625887205837146	0.05630386350810241	0.05600454632232185	0.05722770631084169	0.0566145996124507	0.05657777023733846	0.05605773838837507	0.05745364917661938	0.05710213835939987	0.05640020124384914	0.05705952927413131	0.05911255519595306	0.05894762735810062	0.06078283054154657	0.0574903101818318	0.05909125604234149	0.06332678042328853	0.058371490741614476	0.05796060892529105	0.0545824996025956	0.057264365561049656	0.06208920021278897	0.061710796660467894	0.05897593922641483	0.0658067435072682	0.06436059420992642	0.06389303540781514	0.05988205557314376	0.05643029443182452	0.058356945619916306	0.058174627629985314	0.04598736804523018	0.045215359277686495	0.053959097427042135	0.06873075916838592	0.05614008604242979	0.05365360869726678	0.040975333838209664	0.040509457989926737	0.022847485494885623	0.046499203921078924	0.013878097813644689	0.016469475258537758	0.025677099871662563	0.035848410087719294	0.01532456259018759	0.01675347222222222	0.01876860119047619	0.0182325487012987	0.012847222222222222	0.03125	0.002790178571428571	0.012053571428571429	0.009455128205128204	0.001953125	0.00546875	0.010026041666666666	0.006987847222222222	0.006987847222222222	0.0026041666666666665	0.0078125	0.0	0.003255208333333333	0.0013020833333333333	0.0078125
3.0	0.0	0.25220261509324016	0.19245808189971786	0.11395381683240852	0.10251587854633733	0.09785297064606417	0.10652360585436652	0.10884902362842128	0.11377301792087585	0.11252834356871241	0.11399509167795999	0.11442053843087875	0.11190254189276337	0.11454121294864833	0.11151968688043533	0.10975045979473741	0.10676665859668232	0.1102221633069442	0.10986470963135045	0.11059311480353007	0.11330857974102639	0.111530843018464	0.10995547757175822	0.1100798613269904	0.11112131827485389	0.10837260925687515	0.1093254426769187	0.10873433564773025	0.10693677742926866	0.1049607882461444	0.10456585448837628	0.10247014135144265	0.10117114219667224	0.0994992986406793	0.09719134765482844	0.09440461848892057	0.09149113547303293	0.08851723597842483	0.08614800375259685	0.0826679368989738	0.0803353913067586	0.07653981250743228	0.07460825656440537	0.07195183525106076	0.06906201953831752	0.06695013311645899	0.06516536040044187	0.06348730363322995	0.0619144591270039	0.06042587455060096	0.059124028350391766	0.05763225006674727	0.05741188059612081	0.05591236796348839	0.055351840948407345	0.05441033024692728	0.054644940066268105	0.05342566380485469	0.053870558944114764	0.052029671711273234	0.05247082583797209	0.05121537403667644	0.052132494182153565	0.05252895436350072	0.05183246522052316	0.05195644844385134	0.05017870919710597	0.051175773450882686	0.053210285697304335	0.05204099430663274	0.053328630592139666	0.054068560529983725	0.04933957827041693	0.05629265654007373	0.05359801678528551	0.054716259607751096	0.04634853848697027	0.05226371298033111	0.05365434213841691	0.05445183498690441	0.05429217397587924	0.05580546118927744	0.06711469931529392	0.041579866195476475	0.06005498892470463	0.04281229137990811	0.04551147903032132	0.051069264440414604	0.03158100842005929	0.04513327418938647	0.05807475719360641	0.055172572181743366	0.06173832040100422	0.027968019399881906	0.03198169941379356	0.04089805553052224	0.027613792457542457	0.030004316430097683	0.0218565867003367	0.026763874831309042	0.03015558545986178	0.04103817189754689	0.027278645833333334	0.032031250000000004	0.00078125	0.011111111111111112	0.008556547619047618	0.007328869047619048	0.008767361111111111	0.011618589743589742	0.0078125	0.0078125	0.0	0.006727430555555556	0.0024305555555555556	0.001953125	0.0	0.0	0.00390625	0.0026041666666666665	0.0026041666666666665
4.0	0.0	0.13971991550116553	0.1970302732653376	0.14485829814535295	0.1077287136539249	0.10285489294577621	0.10077980749728378	0.1017267986471593	0.10070228510636477	0.10702041848360826	0.10316119236754606	0.105206710238013	0.10531843016956152	0.10479472714987889	0.1042222791076021	0.10382145510385929	0.106167668336769	0.10078973721035962	0.10547909829630953	0.10079198853038127	0.10047758820556822	0.10307870065895224	0.10435642916525475	0.10417302610327792	0.10406656364464865	0.10413363303341291	0.10186670119998939	0.10207742468464215	0.1022857725359219	0.10114476999859992	0.10042159166013162	0.0999981049140197	0.09910841869986729	0.09709617224104482	0.09581051167492316	0.09430431960430942	0.09300277301290188	0.09024085713724257	0.08797682974840086	0.0862463094015365	0.08330583670006317	0.08131373056914111	0.07836406312392707	0.07554791748831664	0.07333795393734652	0.07092801310902071	0.06836214513783441	0.06630198530929587	0.06459860425725569	0.06278007905165044	0.061110711410145756	0.05962540753456933	0.05885616898432153	0.057064346696979615	0.05616482399124104	0.05439412182842555	0.05387902393085749	0.05316843219621232	0.05233007102456535	0.051773792266601316	0.05172619092736131	0.051171022119412414	0.051071543951096365	0.05076262241364256	0.050201498839369085	0.049776337699586656	0.050882061030924	0.050336300759572516	0.04881041306060741	0.05045339352684821	0.04935187186951805	0.04789678743741478	0.0525003172407112	0.0488099915422525	0.04846011072240238	0.050635586556136016	0.05349567668621556	0.04944873415483181	0.05693980388326741	0.05278878264465599	0.05736454791665588	0.053000662891216965	0.05487932138255333	0.057444025048738835	0.059887652135444974	0.056916984108310836	0.04106416705714797	0.03351810836068362	0.052968321667039214	0.04662809007506798	0.034293225125056864	0.033812182307426886	0.056590966988485356	0.052579227034653064	0.02533630026328483	0.03276040173970711	0.03493255876068376	0.03539293822496948	0.021878945707070708	0.02296692546789296	0.020161109449760763	0.024423926767676768	0.019249131944444445	0.0020833333333333333	0.00703125	0.02946380876068376	0.014136904761904762	0.00859375	0.009114583333333334	0.00390625	0.00078125	0.0	0.00546875	0.001953125	0.0	0.0011160714285714285	0.001953125	0.00390625	0.0015625	0.0	0.0
5.0	0.0	0.06393229166666664	0.14591952739356231	0.1451045003059805	0.1075442709636141	0.0884823358801608	0.09210099936848457	0.09156908852821777	0.08855822499070765	0.09332950152093969	0.09082978096930475	0.09555506023077862	0.0931864378983544	0.09599338213360976	0.09554473950298747	0.09236576026896588	0.09590429528705119	0.09653357373587497	0.09448340151783657	0.09536249009349688	0.09648563416925665	0.09569583376757505	0.09609155690113486	0.0959673571328286	0.0956919545263773	0.09627877896939134	0.09515068144124814	0.09475534606766287	0.09534657968043209	0.09581457783763926	0.09455522850694591	0.09404935671016257	0.09390896417149142	0.09452303951561375	0.09183748854298361	0.09184692131522837	0.0901078650016782	0.08972614729771133	0.08872498081550377	0.08600753919789018	0.08408390254254575	0.08251001230157287	0.08008740060306459	0.0773500964857379	0.07541753932002103	0.07326762438040964	0.07097511749721605	0.06850541783244858	0.06644776713934449	0.06485232224900386	0.0620844290817901	0.06092224725047885	0.05877343870191156	0.05716166260242138	0.05553343952470327	0.05469776848015053	0.053908552363081036	0.053118116512097746	0.05271999430065973	0.05144134573088045	0.049346389410460254	0.0497413446212626	0.05014019347277378	0.0491844810125146	0.04941842909003268	0.04873563735568949	0.04864518748535455	0.047283841805338934	0.04779299434899839	0.04754775189498665	0.04519494101458138	0.0472835270393165	0.045851265237288046	0.04213684565920956	0.04840693718531789	0.04516524302204547	0.05184766266203971	0.04876772897944352	0.04730065498692588	0.04880431540055938	0.048873236970379264	0.04824082030089253	0.046277102083283936	0.05377095367452569	0.04345572095938679	0.04769663456063134	0.06352942543609601	0.04138441060607081	0.04170820275740235	0.041538935136071355	0.05637999916184706	0.03915461114594946	0.02476491926170235	0.02336140219875866	0.03502903185565725	0.058139157798276685	0.0299512987012987	0.009814453125	0.018113425925925925	0.04437941041801336	0.01476032647907648	0.01701388888888889	0.0435546875	0.020833333333333336	0.012748579545454546	0.011067708333333332	0.008928571428571428	0.021205357142857144	0.0078125	0.006069711538461538	0.001953125	0.0035807291666666665	0.004836309523809524	0.001953125	0.0015625	0.0	0.0	0.0	0.0	0.005208333333333333	0.0026041666666666665
6.0	0.0	0.025198499417249418	0.09618052941237679	0.11874008703687727	0.113871504462102	0.09622051391121264	0.0772617268909141	0.08178608521442626	0.08395638756101616	0.08226353526628793	0.08499656388677122	0.08462056673671804	0.08690636786930414	0.08507870601514522	0.08257464010392646	0.08505762840118648	0.08404163540711704	0.08275717540954043	0.0861658402863642	0.08369815292726591	0.08375083157497304	0.0844620572289478	0.084250679123888	0.08424172094310517	0.08437604444189749	0.08519853634535826	0.08701594410089121	0.08536088630623705	0.0852955417926953	0.08640524377180775	0.08695476788173104	0.0870105692386233	0.08749748089343322	0.08605589463856254	0.08685571397600947	0.08614858000673409	0.08577690335107445	0.08505880085107219	0.08392408499772949	0.08323701912633105	0.08227790675116917	0.07985789004523376	0.07821195156857588	0.07735646991912996	0.074726711186708	0.07279877664209615	0.07060236648931063	0.06888172408126401	0.06593568780157992	0.06462366192686911	0.06210887869680695	0.060341471219322526	0.05837207841378212	0.05740498734133956	0.055179784825433294	0.05361416222198649	0.05130514115129023	0.05152716011941418	0.050685397743555696	0.04981222591355569	0.04939570150912174	0.048147880773754675	0.047612318294292105	0.04628730180420378	0.04712401082737568	0.04613015241801093	0.046342447499745296	0.04613830284550457	0.046199875508438334	0.047734347338250105	0.0455081835250809	0.043280982818844585	0.04427470554097112	0.04718387654741966	0.0422138837787156	0.041555428328900246	0.04719475845464366	0.04881388103314893	0.04456944077296766	0.051000156425855196	0.04420236271788385	0.045327757259777154	0.047175349856564595	0.037040445467350705	0.03908923379141215	0.041361230524209244	0.04215871808625074	0.03884581085870955	0.04435088137699018	0.044240329723074165	0.02064483535317612	0.03719081379067792	0.03593768236461251	0.04439000020294397	0.03330989134234466	0.017144670514726894	0.03115036005661006	0.015309137477106226	0.029436289983164988	0.014279917010663916	0.0161387725943647	0.01396329365079365	0.010677083333333334	0.015234375	0.010475852272727272	0.003422142094017094	0.002976190476190476	0.01953125	0.003125	0.0	0.0015625	0.0	0.003720238095238095	0.005034722222222222	0.0	0.0	0.0	0.0013020833333333333	0.0	0.00546875	0.00390625
7.0	0.0	0.004545454545454545	0.06158066428057235	0.1157437058716567	0.09035552439463919	0.09310272608438988	0.07779810541215823	0.07478281369275029	0.07213148407389312	0.06779837653220541	0.07024372932913063	0.07260204078796918	0.07328103234812841	0.07435240194374691	0.07386377894939523	0.07406362527781511	0.07210402415538365	0.07404795263223828	0.07174140873761296	0.07611660846448634	0.07098746817475494	0.07384079161280781	0.07528798953397081	0.07345964057552427	0.07451326713993238	0.07279458659131906	0.07400686022861303	0.07471116979185288	0.07530026733603483	0.0749562625174416	0.07610701552505479	0.07692796217914871	0.07667458367444542	0.07701819886565	0.07784197336352146	0.07858046213372116	0.07894247113975694	0.07850606149451035	0.07773708708488822	0.0776436966075086	0.0770906819976908	0.0759437732906536	0.07429329839682368	0.0731531755202823	0.07191552247874204	0.07017913218700911	0.06794041806425274	0.06578764363259715	0.06468313498901536	0.06242671174939617	0.06048738369992959	0.05830351504672469	0.056489061490664204	0.05493167684970723	0.053758286429402155	0.05166248892943845	0.0509171097816242	0.04912622568357969	0.04839253756764812	0.04713577925214489	0.0471520909621893	0.0464934577197168	0.04596249306435441	0.04450759301761683	0.04304997038645464	0.04460441511258992	0.04288867870901823	0.04356055559157567	0.04383252021752186	0.0391492581182918	0.04206907029009414	0.04212345741384461	0.043814246556532425	0.04119222162390507	0.041689313869552685	0.044236756747288906	0.04132875514506688	0.04409236947464082	0.04564660785441582	0.03932178999061036	0.041029208724265374	0.03995302858980987	0.03733857735816469	0.049942808991911496	0.037859645543804867	0.03248963395738226	0.027545225435694744	0.029991640590656225	0.03133889784160054	0.026952456089089177	0.028604400185969683	0.030476821921285237	0.0351003342041945	0.014950342987959131	0.023642445137099743	0.020093034791435954	0.02714538066100566	0.02651212177579365	0.01275130396224146	0.018504607371794872	0.020172946570972888	0.014149305555555556	0.0006510416666666666	0.0026041666666666665	0.022600446428571428	0.017037259615384617	0.021856398809523808	0.0032366071428571426	0.011805555555555555	0.007291666666666667	0.0026041666666666665	0.006510416666666666	0.0	0.0	0.0	0.001953125	0.007161458333333332	0.005859375	0.00546875	0.004166666666666667	0.00390625
8.0	0.0	0.0022135416666666666	0.03710497720722905	0.07323178868989627	0.09463166083541183	0.07936778932094275	0.06858534459065285	0.06228038394022071	0.05607823804091707	0.056265934298621645	0.056574292392239045	0.06099038337265345	0.06375293367113954	0.06085805655485871	0.06529187218072102	0.06277730524908173	0.06442910710035575	0.06398627396612554	0.06289046345377779	0.06412383741028581	0.06307721744997448	0.05942087243628525	0.06162717302088394	0.06206883386204095	0.06280716467130154	0.06196409947464319	0.0627131286242498	0.06288962631873785	0.06318214411802965	0.0644242768118772	0.06417255881392694	0.06506773321657895	0.06597357591121364	0.06693017883821847	0.06792535367510515	0.06784643685037554	0.06866535934681364	0.06910372110572112	0.06913337474532147	0.06931705605782273	0.0697700742622895	0.06945842441175448	0.06867931094490942	0.06727388393124496	0.06627225777568799	0.06498516416385461	0.06364195597597992	0.06180651352568655	0.06007843444602691	0.05854719015427414	0.05716857119619014	0.05533047984875008	0.053764630660210935	0.05209464409665629	0.05067701097811483	0.048961272684021416	0.04777063132641148	0.04631410507272881	0.044642422322263314	0.04523026890352751	0.04360112297083206	0.043474677598350435	0.0420199113919095	0.041184147960608944	0.040131121650178396	0.040919729607899816	0.04135119685211536	0.04191899555477992	0.041293313456338604	0.041456363757445096	0.03787890087292399	0.03852609875323466	0.038868735051820515	0.03724323616035733	0.03719717590975885	0.03978114334623307	0.03861905313332208	0.04048364576583317	0.036808893186392876	0.04056730287644893	0.035368706921123386	0.03797770355203497	0.03884996704222008	0.03281174921284326	0.036921166691642464	0.04467997818214456	0.03327889616747341	0.039447056909558666	0.043360718201419214	0.046937175933356834	0.032238253194633956	0.0280573555369751	0.02821873923666203	0.018200696662768235	0.05186025231406664	0.019761636837780875	0.015532037407037408	0.026894280849358975	0.03549896284271283	0.012326792010663916	0.011147453149920253	0.009362599206349206	0.010091145833333332	0.021484375	0.009114583333333334	0.009114583333333334	0.003162202380952381	0.0	0.0	0.0	0.006510416666666666	0.0026041666666666665	0.0026785714285714286	0.001736111111111111	0.0	0.008928571428571428	0.0	0.0	0.0	0.0013020833333333333	0.00390625
9.0	0.0	0.0	0.008326829420579421	0.043408692176953576	0.06853069337140939	0.06055008018908797	0.05832701026130407	0.048645370031283906	0.0489755140669512	0.04576335788351081	0.04789569882713368	0.05207312594216002	0.05107424540934194	0.048523676470963326	0.050266544648747864	0.053010997325350896	0.05098469719083491	0.050556927387369034	0.05176664902939233	0.04846669296471296	0.05062657052866415	0.050441847637835824	0.050811831570916295	0.050023992434311805	0.05092029486484624	0.05165232596956255	0.051832695400736574	0.05304661810944526	0.05280681371451404	0.052472063938743124	0.05376489065617268	0.05385677206015075	0.05545524676442095	0.056372643379669546	0.05748103418625692	0.057774571907650965	0.05850405768882044	0.05976128727702966	0.06084431375103006	0.061116330022412534	0.06074230464872643	0.06044882077221507	0.060959511947400735	0.060295926219644774	0.059142826064832336	0.0585955304160628	0.057510690265783315	0.056390702251339006	0.05439913884912089	0.0530581413142442	0.05242106101248436	0.05051324746242637	0.04886005958072547	0.048109630444498536	0.045893029592341254	0.044980458321540774	0.04359022132724065	0.04288907395532368	0.04182733938413991	0.04039706106838664	0.04024328566731391	0.039236015987222476	0.039012838765114764	0.04008569440180249	0.03916315916960298	0.03778263179553536	0.03806782618502005	0.03715154777309441	0.03510278462475517	0.03401678712935195	0.0373072366359082	0.0370116182563387	0.03611377059195671	0.03529988031392504	0.0360838698851977	0.038620353814092845	0.03519393068887585	0.03642836821460325	0.038217765138157306	0.03618529192496026	0.03289798039858607	0.034269022673925044	0.03137440681071619	0.03173651539793171	0.027971195682294177	0.029816503704345354	0.03461381792350759	0.042471110022418046	0.03324851574767437	0.02326757528216628	0.026913473948704428	0.02761626884588841	0.01646944762753586	0.0336503541243362	0.040461750984438674	0.02039302957249729	0.015324042277167277	0.00991962139423077	0.009238215488215488	0.028219963972431077	0.014343475877192981	0.006510416666666666	0.0028211805555555555	0.00866815476190476	0.004616477272727273	0.0035807291666666665	0.005022321428571428	0.006510416666666666	0.002418154761904762	0.0078125	0.001953125	0.0035807291666666665	0.0	0.0	0.0028645833333333336	0.0013020833333333333	0.0013020833333333333	0.001953125	0.0015625	0.0	0.0
10.0	0.0	0.0	0.00301364536199095	0.024287433667875818	0.04574512181036303	0.0527342661351305	0.04733517038670504	0.043077648881279046	0.03708270184683644	0.04145334470140261	0.03757940697333392	0.03830561492101912	0.036913911945587616	0.04087623075499973	0.039004760178820805	0.041090053596596066	0.0394807056515817	0.039760303574239146	0.03947592566869928	0.03991493082146818	0.039204110833206046	0.04148926581587409	0.040164461330805076	0.04191314126424543	0.03969762934651976	0.0403932286269997	0.04130742469613273	0.04116760120261345	0.04291516066220695	0.043269121126628354	0.04373359530910213	0.044035814804578646	0.04431385498916924	0.04506750069045323	0.04646449159487417	0.04772145572411753	0.04859621577334947	0.04982451267358177	0.05058354971469577	0.05097166479950958	0.05148631785250059	0.05243635451516796	0.05214290758572289	0.05234542826467989	0.051758385937753545	0.05155671155657809	0.05088199564804002	0.04984533676807558	0.04905543565412495	0.04722985476568626	0.0461797720517319	0.04492163282630578	0.044528054647342434	0.04339401762734829	0.041991660707205634	0.04082411217424893	0.0395453856219217	0.038651736046553815	0.03733672971880676	0.037077553380394104	0.037113885312751865	0.036145151855956986	0.03429510897384745	0.03451785793053298	0.034198073048605414	0.032795646968890146	0.032983438297893436	0.034200430889693184	0.034288605245554764	0.03240381209765826	0.0322174739582342	0.031524368501670105	0.03115458613976674	0.03300152817198027	0.030354776848401533	0.034317465606262205	0.03527150904955966	0.027764797740648856	0.03687599918695055	0.03956667957668539	0.03579214416866037	0.036301972902503796	0.031159942584219266	0.029310928256387866	0.03338934857360306	0.02175504628690305	0.03887320341512042	0.033047720936732965	0.04083116628120833	0.028711277574049916	0.03136887422479676	0.015830852137747518	0.019366827259750054	0.02579195068484383	0.00919546809654806	0.028609487243970083	0.02750782203907204	0.022639973958333334	0.024408143939393938	0.01779782636738906	0.015234375000000001	0.002446338383838384	0.027018229166666664	0.015104166666666667	0.006569602272727273	0.00390625	0.005022321428571428	0.008277529761904762	0.0067708333333333336	0.0	0.011067708333333332	0.003515625	0.0	0.006510416666666666	0.001736111111111111	0.0011160714285714285	0.0013020833333333333	0.0	0.0	0.0	0.0
11.0	0.0	0.0	0.0023575057754745255	0.012994658272691358	0.026475843610710648	0.035434844537364577	0.04067580127390933	0.0373716026587633	0.030708425571355908	0.02894145690153871	0.029970313629635915	0.027246941074082612	0.03042349318780309	0.03190099384325472	0.03141906431291109	0.030498911481184707	0.032309885315303565	0.03108746588970142	0.03137752526780771	0.031357111675827304	0.03094176804631197	0.030341236452304365	0.031218825576598965	0.03127480890359716	0.03121166447204425	0.03150269631845538	0.032460188993388414	0.032445864946858916	0.033145029047224946	0.0328901323563051	0.03411992903554991	0.03489517613136287	0.035110417445886326	0.036143045195884155	0.03727470262378094	0.038152376088595424	0.03915710800557962	0.040151204413005126	0.04137402022609014	0.04206963209534115	0.0429507463800763	0.04324834527842022	0.044075602369499714	0.04406938850534447	0.04406049410015921	0.044203526410239044	0.04353433685135203	0.043197847448599974	0.04227803279738925	0.04153300538635175	0.040762062219126906	0.03940805806966857	0.038521673231054945	0.037145165853002225	0.036408992558184174	0.03605243990552231	0.035640924227530714	0.03410816382440079	0.03339449419990967	0.03298126229113497	0.031653039363604696	0.03125608669851298	0.0320389179306496	0.030403165359540036	0.030551508118718807	0.03006241186683428	0.029935333671402213	0.030334065941041925	0.030536186032712572	0.03022378958194199	0.028590083478962528	0.029136921764593707	0.029183337177443522	0.029091221370121902	0.03427778281060225	0.027517918738760486	0.02837630063842099	0.027818256716836402	0.029328581347514607	0.026310071455002713	0.025815908559024558	0.027759601849229567	0.02533630632502479	0.02616805765046323	0.03158474897775728	0.040425399099461655	0.024795652080550807	0.019397950626424666	0.018783277724875605	0.023182735194604103	0.02385632920533959	0.03284884386446887	0.02297283496732026	0.022267056909824043	0.015230421305668016	0.021399443983019566	0.008726820054945055	0.023851913060897435	0.008723958333333334	0.007161458333333332	0.007192460317460318	0.027126736111111112	0.0028645833333333336	0.001953125	0.009375	0.010967548076923076	0.0005580357142857143	0.0	0.0	0.005729166666666667	0.00078125	0.009049479166666666	0.002232142857142857	0.0	0.004123263888888889	0.003255208333333333	0.0	0.0	0.0078125	0.0026041666666666665	0.0013020833333333333
12.0	0.0	0.0	0.0005580357142857143	0.005607347105508869	0.018654104033635144	0.029394726581055172	0.03101737190969657	0.027700758563158207	0.027003692276929125	0.02454019450043382	0.02138886650569818	0.0226195412406052	0.022127762612451498	0.02243106254596228	0.024338137131606347	0.023873419817256727	0.023847516743974895	0.022506621458815077	0.02257695154156034	0.02322524949819894	0.02413838180631152	0.02334830609472383	0.02390181162712022	0.02412768160420249	0.02414451697024479	0.024028798768727648	0.024407045450868883	0.025299905955375346	0.025782407667015058	0.026125250469364494	0.026333118522168714	0.026597249940379968	0.027495271151574487	0.027661823495073786	0.02878439321110855	0.030183185249534616	0.03140293874249559	0.03194239281666327	0.032757739533836046	0.03379179358303763	0.03448466972565598	0.03511641045662244	0.035817167356949293	0.03636876583791198	0.03687379607199108	0.036470426054044325	0.03671303311831846	0.03637355454209302	0.03604596140222967	0.03560138353952261	0.03453239843621882	0.03405241951955931	0.0331019868385557	0.03224753197272417	0.03185180072946457	0.030922962482163106	0.03100205679346403	0.02988661779940699	0.02967150925544085	0.028478053993530993	0.027983908889975793	0.0277411879870646	0.027176464258071898	0.026798152399318237	0.027197382126766707	0.025443024700940457	0.02595622338268559	0.025179125634675392	0.023947367119612636	0.024672256296313096	0.026007353699292957	0.02529029017407166	0.0239544499958955	0.02495880310268663	0.02575459544574483	0.02411248005233909	0.02397032764669374	0.029165761403085393	0.01914486176994022	0.021225745196044074	0.026184825844643104	0.020936649522392693	0.024246831301641025	0.026988517859924354	0.028379098637355268	0.018324091572168164	0.01712810070118366	0.024141875898150207	0.020302286430318055	0.015822835139241386	0.01795506370087936	0.02852599874084249	0.023469148549571342	0.019646380445271575	0.007163783482142857	0.0038408202310994417	0.01177765376984127	0.010667067307692308	0.026692708333333336	0.012509300595238094	0.017578125	0.004616477272727273	0.010416666666666666	0.01171875	0.004557291666666666	0.0026041666666666665	0.005766369047619047	0.0005580357142857143	0.004340277777777778	0.002764423076923077	0.0023437500000000003	0.0	0.008072916666666666	0.0008680555555555555	0.0	0.0	0.001953125	0.0013020833333333333	0.0013020833333333333	0.0	0.0
13.0	0.0	0.0	0.00078125	0.0016927083333333334	0.007597242077189421	0.0170012915058176	0.027587091153761026	0.01823069509039694	0.018923822643246963	0.017706341284303123	0.019722383236054852	0.016070859671436864	0.01742334573441631	0.015407817051584411	0.016377505382405025	0.01847945417685864	0.01854695842316036	0.019046345284623168	0.018206382114851392	0.01694794053783665	0.01773806002861165	0.018006430819806102	0.01781151036486165	0.01743781526929633	0.0179098540776793	0.018497421027695395	0.01818451944286675	0.019806911502697006	0.019166358472284015	0.019621648205268457	0.02002166219358431	0.020720477241832996	0.020757037883863336	0.022094371396602856	0.0222562994564295	0.023095246043424344	0.0239977859484603	0.025053008822181096	0.025992966900748458	0.02672920805661437	0.027343762064826957	0.028127626836202083	0.02863876680291108	0.029672230375770905	0.029878083314449386	0.03009499237042758	0.030234434765674334	0.0305407762427368	0.030201896202733457	0.03002141045212792	0.029657864364869176	0.028695740655825523	0.02872965683394543	0.02749715891273649	0.02735958148341081	0.027033589967308317	0.02615882288950224	0.025924819363408447	0.024391944657849933	0.024796659782253035	0.023544324590267854	0.023821639853864842	0.02318777089220769	0.023565999569107238	0.02207181117280194	0.022613756980931647	0.022744598179582298	0.021972023561839058	0.021986199385003416	0.022974685738773204	0.0228103209692074	0.020709963880198756	0.019502015691977178	0.02219880667586812	0.01885526090927461	0.01955555259595795	0.022196235008964303	0.018782102288236357	0.018765872126383316	0.020903431464975347	0.01732498396975864	0.016939793923552618	0.020079444995139247	0.01741789980872518	0.023960296369290195	0.02314575728657881	0.019006175509312394	0.01898417647966334	0.01381227338922186	0.035016233533165894	0.007764494818655026	0.01316282242063492	0.010230837126517272	0.018110540892798958	0.006050697628072822	0.009858955391749722	0.02581845238095238	0.007181907719017094	0.00390625	0.00797943376068376	0.0	0.00043402777777777775	0.0	0.0078125	0.016741071428571428	0.012044270833333332	0.0011160714285714285	0.0005580357142857143	0.0	0.0006009615384615385	0.003125	0.0	0.001953125	0.0	0.0	0.0	0.0	0.0	0.0	0.0013020833333333333	0.0
14.0	0.0	0.0	0.0	0.00048828125	0.005423369905217332	0.01000429038084817	0.011469123150350492	0.017376255203294295	0.014685393379757293	0.015402472698453573	0.011649350339532632	0.012248122996304388	0.010525486881881195	0.012954815795759413	0.012851724391544478	0.011457790035678858	0.013119351033041586	0.011874687074579227	0.012643932540187605	0.013361219249549696	0.01330169862133059	0.013647397373326157	0.012805405643627005	0.012933424432793262	0.014342558975924565	0.01382175668631091	0.014231143718190833	0.013862045229817299	0.014079684263579348	0.014868829583344059	0.014906654432273254	0.01533250012634874	0.015709336373018787	0.016087752696675704	0.016712179938834174	0.01726822345345782	0.01800307391393163	0.018989902995416617	0.019968105132739132	0.02061301311577846	0.021437383131037206	0.022023985471677148	0.023115921026462895	0.023516011730019083	0.024257191521321178	0.024507423216945157	0.0248192614859047	0.024680330562795703	0.024603218324996463	0.024587499735339514	0.024273503274086526	0.024405107929753984	0.023760730740791533	0.02352667235975457	0.023145496826261186	0.022096617663238966	0.021959064854489792	0.021375014412962114	0.021669118980765463	0.020881372645182406	0.02072326219438504	0.02025420579534111	0.019242412869429928	0.019879760608923172	0.018864552513436952	0.018915306995333492	0.018608412234305625	0.018674271940790427	0.017938279059836772	0.018361387045806647	0.018263727864593023	0.0182243014621192	0.01983213219185861	0.017872933236697974	0.0176666556920365	0.01973791771868011	0.017397959347550337	0.016161766303752906	0.015019702756869693	0.01494945609862435	0.01525972671912307	0.017108561177079006	0.017029045842533754	0.015124683530097915	0.015117914401341536	0.0146420053581893	0.018077165769194534	0.014414520077470926	0.014039590074349611	0.013374550200147628	0.011274998921831545	0.0055196647970085465	0.012835467994015786	0.006505318514297958	0.010827323717948718	0.0026041666666666665	0.004206730769230769	0.01887400793650794	0.008124210858585858	0.0009765625	0.0	0.0008680555555555555	0.004448784722222222	0.0015625	0.0013020833333333333	0.0015625	0.008370535714285714	0.002511160714285714	0.0013020833333333333	0.00546875	0.00078125	0.0015625	0.0	0.001953125	0.0	0.0	0.0013020833333333333	0.0015625	0.0	0.0	0.0
15.0	0.0	0.0	0.0	0.0	0.001134672619047619	0.005428904128376591	0.009245180116326175	0.01237135953249265	0.011705007607282415	0.010248696754520906	0.011758526181788184	0.009727255725581349	0.009062320839904874	0.008316306948035614	0.008147232959644118	0.009319159297470512	0.00857544009759727	0.00948543113189887	0.010271452629592313	0.008977329833820373	0.009199381214279266	0.009401450532730022	0.010175352188595797	0.009809718075359781	0.00956324538138309	0.010194770099081586	0.009761929104789345	0.010370865426964738	0.010325154091000176	0.010413006239833602	0.010668161815879281	0.011228990662915266	0.011669802087858373	0.012001146030458158	0.01258442516355299	0.013147387061161106	0.013577208364289783	0.014385959998700971	0.014920921303031706	0.016051964064140528	0.01651169047964189	0.01756086543097372	0.017968418060372693	0.01846823410265111	0.0190516669474919	0.01939430154575181	0.019910703089065597	0.019688683571298566	0.019986062428468163	0.02005641770301898	0.02013741601346424	0.01995393226665907	0.01968349030833443	0.01939263528679871	0.019217915512389785	0.01883423131703815	0.018730957299013338	0.018152785552980197	0.018287862088383136	0.01788110869910716	0.017320189652649344	0.017310063385211395	0.01760152618881668	0.016304395146697723	0.016301415087786014	0.016530513806061613	0.016133754973874172	0.015642249079376357	0.015877451255778875	0.016668446562597198	0.016035497952319847	0.016228905054666197	0.01666292845664556	0.0164305957312454	0.01699922547170602	0.01615992367574654	0.014374951360960122	0.011848934849196364	0.016093020196984574	0.012803685748810505	0.013499419666746379	0.010806680511923976	0.009253417727734293	0.01116429951208387	0.012286361618308003	0.01153341785384179	0.014009640744638405	0.007002686898168087	0.018269371148990434	0.010100743280149113	0.01938512821351392	0.0075911458333333326	0.006606410593083388	0.004250824226663549	0.009309895833333333	0.01145331483033096	0.019791666666666666	0.015625	0.006709111201298701	0.005208333333333333	0.003794642857142857	0.0	0.006510416666666666	0.00390625	0.004616477272727273	0.004507211538461538	0.001953125	0.0	0.0008680555555555555	0.0	0.0	0.0009765625	0.0	0.0	0.0013020833333333333	0.0013020833333333333	0.0013020833333333333	0.0	0.0	0.0	0.0
16.0	0.0	0.0	0.0	0.0	0.0020145105143506677	0.003783802036676815	0.006852303109331522	0.0077308590447649865	0.010287848651065364	0.0065421548017000845	0.006526453040263914	0.007109040084580007	0.008081678392929599	0.007151488003912102	0.006682740690689172	0.007132747779441889	0.006896480324490511	0.005887220006107527	0.006876328006304326	0.007137221220810118	0.00657416629998024	0.006797188861275231	0.006758989302144975	0.007140681463931276	0.0064487970054273895	0.006663338019581699	0.007335490367793181	0.0072236304397594545	0.0075923538571955685	0.007789667828621261	0.007826744261913293	0.008344065560097206	0.008819834038752498	0.008973825002098161	0.009548635850320316	0.009790167755702755	0.010392168676314406	0.010680133725402297	0.01148877773702563	0.01206338621792671	0.012687181068165862	0.013285970411770954	0.013998976229060567	0.014602167693471358	0.015125455227173673	0.0153921914901487	0.015727248960952473	0.01630379657836155	0.016247988665744978	0.016351940109460672	0.015981036791501244	0.016232156991252654	0.016043807501296456	0.016045193000253054	0.01538021700326848	0.01553371730407001	0.015359298346349477	0.015309727416906931	0.01498833761977339	0.015008619801338314	0.014439311809809575	0.014583063305689372	0.013756057081438611	0.012934177721305866	0.013386717785183414	0.013077977239205571	0.012726886254690567	0.012846325039989193	0.013697036482790872	0.0128389889784467	0.012512067321996596	0.012415553790558975	0.013015525693262633	0.013663700466753236	0.013280631009254881	0.013908842140094227	0.01335518736818303	0.0146741039855998	0.011902956819098734	0.012391801469672042	0.010300896369658342	0.014918319883222337	0.014216153234438596	0.02072806474913739	0.00852006471565445	0.009290852965569975	0.005444737526359949	0.010506359298376485	0.00928546910816432	0.006161271377778004	0.00965674389367816	0.011242154113247861	0.005512152777777778	0.0016043526785714285	0.0029296875	0.011197916666666667	0.0	0.0009765625	0.001953125	0.00041118421052631577	0.004317434210526315	0.0024305555555555556	0.0064453125	0.0011160714285714285	0.0007102272727272727	0.0	0.009114583333333334	0.0078125	0.0	0.0	0.0	0.0026041666666666665	0.001953125	0.0	0.0	0.0013020833333333333	0.0	0.0015625	0.0	0.0	0.0
17.0	0.0	0.0	0.0	0.0	0.00043402777777777775	0.001892432654151404	0.0017540943729522122	0.004671036479852019	0.0034314926556175745	0.006172968090024103	0.0056504932280586895	0.00465738223101299	0.0055047302270721295	0.004998241506246281	0.004419060289967088	0.004648434633119875	0.00522260933025313	0.005816403568951328	0.004510536496877995	0.004671767640997095	0.005175048461980611	0.005416451511671906	0.004920504221939721	0.005026935092821357	0.005163086191150478	0.005291881827991016	0.0054661293060729085	0.0055287558778261345	0.005539578147723824	0.0056372028558147064	0.005926992401254342	0.0058924940691858635	0.006125099843483406	0.006778969669110112	0.006730187557062786	0.007360078232039194	0.007512064377246592	0.008097857421073596	0.008625585976446238	0.0093354129872898	0.009978158450024279	0.010424888717400662	0.01087087539377528	0.011449031687639505	0.011660520843105246	0.012305580226005561	0.012534408204993158	0.012765008184278006	0.013264496413798251	0.013157037359260767	0.013310683399906001	0.013432368133114917	0.013275695976914904	0.01327642302201946	0.013232692232679491	0.01336016257035344	0.012598772141954475	0.012971023339043023	0.012204113165350484	0.01222056718535048	0.012227821423085787	0.012053974378801199	0.011805351079154458	0.012118018677055635	0.011308908930467817	0.011350764151113324	0.011060146976668213	0.01097719949966015	0.011612181770280334	0.011124267371724924	0.01135161813853893	0.011515579268913905	0.012610556553837695	0.01138778239629972	0.011478450152732626	0.00968914686873862	0.011183949372234235	0.012402682578410037	0.013915782002123423	0.00776154083734388	0.008149425836701932	0.005442601445878645	0.007292039204174064	0.006243094114998378	0.009132552849836382	0.006465748208337823	0.006969045767058892	0.007438557249033085	0.011053925480209866	0.007978148496240602	0.0053405345288585655	0.015559895833333332	0.008776661706349206	0.00791015625	0.005433505639097743	0.009672619047619048	0.0	0.0	0.0	0.008463541666666666	0.0	0.0028211805555555555	0.0009765625	0.0015625	0.0	0.0	0.0	0.00390625	0.01049107142857143	0.0	0.001953125	0.0	0.0	0.0015625	0.0	0.0	0.0	0.0	0.0013020833333333333	0.0	0.0
18.0	0.0	0.0	0.0	0.0	0.0	0.0009022544178794179	0.0025833786678030463	0.002479193473849761	0.002980238094962842	0.0037895423777779087	0.0038235255894677254	0.004361070627732181	0.002753992275727704	0.004624252413440806	0.004030455854529841	0.004228541892710977	0.004238886260471795	0.0037434038873164393	0.0034339063008857885	0.003546162108552645	0.0038711703989606208	0.003828817242865556	0.003897904145532601	0.0035035497475557308	0.003903939877428926	0.003820196303767138	0.003918258976546911	0.003966362000108022	0.003925997693425202	0.004217059002499548	0.004393804082512902	0.004519542170110867	0.004674138427358364	0.004812130610257597	0.005176846595458768	0.005444550829565849	0.005971952936439642	0.0062966901648757	0.006613364711316525	0.007029933289868906	0.007551966609730674	0.008156105647162315	0.008561441000869665	0.008965555295897772	0.00952269965869522	0.009938496989278045	0.010023024899040502	0.010554069522930507	0.01060221125466625	0.010962892423114493	0.011194405685705473	0.011131898065217641	0.01123256802992002	0.010971672215403882	0.010853588778995083	0.010694327795312692	0.010571752780149508	0.010297687743337778	0.010387976983029519	0.00980015933942279	0.010018892522493862	0.009380517285259427	0.009421954926853084	0.00994504144233144	0.009903175620215043	0.009258293758961615	0.00918890338909196	0.008690911293947154	0.009221134067745242	0.008759326724372355	0.009193168313832023	0.009452504683004398	0.00709681367118367	0.008389801404887608	0.009191024660373878	0.008929809220261415	0.010005418099861491	0.010771483599840148	0.010936755235399847	0.007923413714877496	0.009098685211914662	0.017109576378221372	0.010342674314113339	0.009119221955840057	0.008902466448177307	0.007964990413078408	0.007391087465912442	0.005463044242855097	0.0078363743869858	0.004267196498354587	0.011979545225466152	0.0007745726495726496	0.002976190476190476	0.013360507246376812	0.000244140625	0.0	0.0013612689393939395	0.00078125	0.00390625	0.0013020833333333333	0.004616477272727273	0.007378472222222222	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.003125	0.0	0.0	0.0	0.001953125	0.0028645833333333336	0.0	0.0	0.0	0.0	0.0	0.0
19.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0015421065895585737	0.0015213101466548158	0.0037617646116050066	0.0033694388554434632	0.004287067706157353	0.0035669557752384773	0.0025690787996350477	0.003255974974692364	0.0026791415840042945	0.002176321603882114	0.0027822378489077873	0.002343636694430798	0.003131564548263728	0.003367632594336642	0.002507823705241633	0.002812788275757857	0.003049623851914162	0.0032689564001656167	0.002978633805396212	0.0029961837740023777	0.0031602489107321655	0.0031896277649981295	0.0034310680317642043	0.0034122560214265994	0.0034576835134668762	0.0036335743816498438	0.003930664578697367	0.003934103448327202	0.0042191458139251405	0.004621167185389344	0.004924211448324293	0.0052260290684190604	0.0054626588112675935	0.005787303806624004	0.006281865723764234	0.006767691471682147	0.007316862433261058	0.00764902588745334	0.008255174155346448	0.008519217083505667	0.008731984852847895	0.009002963113877483	0.009186318829763859	0.009462682726909786	0.009359813932421386	0.009619112083387825	0.009783922721364049	0.00958549518077154	0.009775156957998158	0.009310933364947649	0.00942099712015816	0.009284695498768635	0.00906583418076866	0.009151483100249687	0.008972161019365757	0.008686494785568162	0.008823971353236327	0.008496254929552116	0.008296505908616938	0.0082324389108582	0.008144091250108107	0.008194628107660702	0.007969415481689621	0.007082601863070339	0.007689381371899073	0.007940284622826036	0.008308355150683214	0.008146172661507689	0.007538657776387117	0.007166835616605878	0.007220437269231459	0.005699303999900763	0.005695665101832859	0.0068517824711162795	0.011511644515385942	0.009327565519370704	0.003942870947736771	0.005581537737045852	0.005667339669833821	0.005929022965412767	0.0033693612542083536	0.003597740816587983	0.007339445676934068	0.008779210839281267	0.0021191414605972445	0.00548490628483835	0.0025850885225885225	0.0008680555555555555	0.0078125	0.0013020833333333333	0.0018601190476190475	0.0011589972527472527	0.0	0.0006009615384615385	0.005673363095238095	0.0026041666666666665	0.0	0.0	0.0	0.0	0.0	0.0078125	0.0	0.0	0.0	0.0	0.0026041666666666665	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
20.0	0.0	0.0	0.0	0.0	0.0	0.000244140625	0.0003720238095238095	0.0015284304511278197	0.003908553346881415	0.0038435479408982496	0.004201109222816156	0.004302946885349391	0.0043726932586785686	0.0026292629213444277	0.0029705522741453783	0.002665908684487392	0.0025019951295480445	0.0032714586285355757	0.003039446202055075	0.002864231803002727	0.0033032843691676115	0.003085139433116783	0.003222449839392136	0.003298008629035728	0.0032102468734546813	0.0032336294942290436	0.003068928488832461	0.0030733128705295832	0.0034345162097851245	0.0033831068484689616	0.003585704287147232	0.0035101289846692905	0.0038638147588124926	0.004169024832065322	0.004527625787082411	0.004705292489381467	0.00507214844098163	0.005386841733390702	0.005735518734155617	0.006140416984229108	0.0066547908431968715	0.007024423980001095	0.007495949937821022	0.00802160535058586	0.00831857312425981	0.008742585474937805	0.00928200595208155	0.009323163256832714	0.009542689354419992	0.009567378311577092	0.009905786078080132	0.00989511774174988	0.009751318354982219	0.00970533559421447	0.009601106896283185	0.009615832712616366	0.009420832157406413	0.00934135605758599	0.009199598314183042	0.008647705395239656	0.008734397927967767	0.008533612430804933	0.008547407671102425	0.008261750901406895	0.0076086804991000465	0.008094455108752582	0.008111746738759631	0.00836588320774292	0.007254325669087229	0.007867900964597163	0.006559740706091034	0.006582638987019816	0.007766432821370275	0.0073100995023162385	0.007331238139981048	0.008552819258824824	0.0075221621841915646	0.006798450936453638	0.00841603801414391	0.006253113460999391	0.005181152521513642	0.004007776268088896	0.007784875488482753	0.005957336165810262	0.003533207808125008	0.006517470652914778	0.0056125355428928245	0.007504861894233723	0.0026296977124183004	0.0019435508578431373	0.0009189415708812261	0.0	0.0001953125	0.002318580207315086	0.001767113095238095	0.004557291666666667	0.0013020833333333333	0.0013020833333333333	0.009638798701298702	0.0078125	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0013020833333333333	0.0026041666666666665	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> empirical_samples_pcr_detection.csv <==
x,top,mean,bottom
0,0.333333333333333,0.0226568649153876,0
1,0.666666666666667,0.151277222622548,0
2,1,0.467263700413287,0
3,1,0.721076196783331,0.25
4,1,0.772213506740297,0.333333333333333
5,1,0.776238672144006,0.333333333333333
6,1,0.815535000231818,0.5
7,1,0.806682176134265,0.5
8,1,0.738908459741793,0.333333333333333
9,1,0.634719931732707,0.2
10,1,0.54630434891881,0
11,1,0.455912583198978,0
12,0.833333333333333,0.393135782346309,0
13,0.75,0.328881379094039,0
14,0.666666666666667,0.280635944589433,0
15,0.555555555555556,0.212995524060072,0
16,0.456818181818169,0.170387128741239,0
17,0.428571428571429,0.173068842329908,0
18,0.5,0.171099373106125,0
19,0.4,0.116423969577912,0
20,0.333333333333333,0.0944147569147569,0
21,0.4,0.12173567011611,0
22,0.333333333333333,0.102306328469119,0
23,0.25,0.0450936673798105,0
24,0.166666666666667,0.0130199096486312,0
25,0.111111111111111,0.00514517427017427,0
26,0,0.0024076730617501,0
27,0,0.000599812893459717,0
28,0,0.00251940690800406,0
29,0.2,0.0206532878493859,0
30,0.25,0.0569035187035187,0
31,0.25,0.0572864343697677,0
32,0.2,0.0224812630006622,0
33,0,0.00327078215312034,0
34,0,0.000626902348440423,0
35,0,0.000113665066936095,0
36,0,0,0
37,0,0,0
38,0,0,0
39,0,0,0
41,0,0,0
40,0,0,0
43,0,0,0
42,0,0,0
44,0,0,0
47,0,0,0
48,0,0,0
45,0,0,0
51,0,0,0
52,0,0,0
46,0,0,0
50,0,0,0
49,0,0,0
56,0,0,0
55,0,0,0
58,0,0,0
54,0,0,0
61,0,0,0
53,0,0,0
57,0,0,0
64,0,0,0
59,0,0,0
62,0,0,0
68,0,0,0


==> epidemic-avg.tsv <==
t	S	I	R
0.0	10000.0	0.0	0.0
1.0	9989.203125	10.796875	0.0
2.0	9987.6953125	12.28125	0.0234375
3.0	9985.0546875	14.859375	0.0859375
4.0	9981.671875	18.1875	0.140625
5.0	9977.265625	22.5	0.234375
6.0	9971.3046875	28.296875	0.3984375
7.0	9964.375	34.890625	0.734375
8.0	9955.6640625	42.9296875	1.40625
9.0	9945.203125	52.6328125	2.1640625
10.0	9932.6015625	63.9609375	3.4375
11.0	9916.3359375	78.7421875	4.921875
12.0	9897.1484375	96.21875	6.6328125
13.0	9874.7890625	116.3203125	8.890625
14.0	9847.078125	140.8984375	12.0234375
15.0	9813.515625	170.8203125	15.6640625
16.0	9773.1796875	206.9140625	19.90625
17.0	9723.7734375	250.90625	25.3203125
18.0	9663.3203125	305.0390625	31.640625
19.0	9591.4140625	369.171875	39.4140625
20.0	9504.8359375	446.3359375	48.828125
21.0	9401.5390625	538.171875	60.2890625
22.0	9280.28125	645.0	74.71875
23.0	9135.609375	773.5078125	90.8828125
24.0	8966.3984375	924.0625	109.5390625
25.0	8768.015625	1099.0234375	132.9609375
26.0	8537.4296875	1301.3984375	161.171875
27.0	8275.3125	1531.109375	193.578125
28.0	7977.03125	1790.5078125	232.4609375
29.0	7644.6875	2076.390625	278.921875
30.0	7279.109375	2387.6015625	333.2890625
31.0	6876.8984375	2726.3671875	396.734375
32.0	6450.171875	3078.2890625	471.5390625
33.0	6003.4140625	3439.3359375	557.25
34.0	5538.1875	3805.078125	656.734375
35.0	5071.078125	4157.0234375	771.8984375
36.0	4608.9375	4493.5234375	897.5390625
37.0	4158.890625	4798.78125	1042.328125
38.0	3727.6015625	5064.28125	1208.1171875
39.0	3325.5234375	5278.4375	1396.0390625
40.0	2954.09375	5441.1328125	1604.7734375
41.0	2613.203125	5549.546875	1837.25
42.0	2306.9921875	5596.9765625	2096.03125
43.0	2038.1328125	5590.328125	2371.5390625
44.0	1802.21875	5527.7265625	2670.0546875
45.0	1597.7421875	5407.03125	2995.2265625
46.0	1421.296875	5242.9765625	3335.7265625
47.0	1269.6171875	5034.8984375	3695.484375
48.0	1142.28125	4788.8203125	4068.8984375
49.0	1033.6796875	4509.84375	4456.4765625
50.0	941.9765625	4222.1640625	4835.859375
51.0	864.5390625	3911.34375	5224.1171875
52.0	798.296875	3590.5390625	5611.1640625
53.0	745.2421875	3271.15625	5983.6015625
54.0	700.5	2955.015625	6344.484375
55.0	663.21875	2648.375	6688.40625
56.0	632.1640625	2357.2109375	7010.625
57.0	606.0078125	2085.109375	7308.8828125
58.0	584.4765625	1829.1171875	7586.40625
59.0	566.953125	1594.921875	7838.125
60.0	552.0546875	1381.6875	8066.2578125
61.0	539.4453125	1195.09375	8265.4609375
62.0	529.5390625	1028.703125	8441.7578125
63.0	521.140625	881.875	8596.984375
64.0	514.3984375	748.8359375	8736.765625
65.0	508.6015625	632.796875	8858.6015625
66.0	503.4921875	534.4375	8962.0703125
67.0	499.6015625	449.4921875	9050.90625
68.0	496.3046875	377.8359375	9125.859375
69.0	493.65625	316.7265625	9189.6171875
70.0	491.1484375	266.609375	9242.2421875
71.0	488.9765625	221.5625	9289.4609375
72.0	487.3203125	185.390625	9327.2890625
73.0	486.0390625	155.328125	9358.6328125
74.0	484.984375	130.8671875	9384.1484375
75.0	484.1015625	109.125	9406.7734375
76.0	483.3515625	91.078125	9425.5703125
77.0	482.7578125	75.8984375	9441.34375
78.0	482.203125	63.109375	9454.6875
79.0	481.7421875	52.6328125	9465.625
80.0	481.4140625	44.6953125	9473.890625
81.0	481.0625	37.0703125	9481.8671875
82.0	480.7421875	30.859375	9488.3984375
83.0	480.546875	25.5859375	9493.8671875
84.0	480.3125	22.078125	9497.609375
85.0	480.1875	18.3203125	9501.4921875
86.0	480.0859375	15.90625	9504.0078125
87.0	479.9296875	13.4296875	9506.640625
88.0	479.8359375	11.140625	9509.0234375
89.0	479.7421875	9.5	9510.7578125
90.0	479.65625	8.1328125	9512.2109375
91.0	479.5625	6.734375	9513.703125
92.0	479.53125	5.4921875	9514.9765625
93.0	479.5	4.7109375	9515.7890625
94.0	479.4765625	3.96875	9516.5546875
95.0	479.46875	3.4453125	9517.0859375
96.0	479.4453125	2.8203125	9517.734375
97.0	479.40625	2.4921875	9518.1015625
98.0	479.3984375	2.0625	9518.5390625
99.0	479.3984375	1.75	9518.8515625
100.0	479.375	1.609375	9519.015625
101.0	479.3515625	1.3046875	9519.34375
102.0	479.3515625	1.15625	9519.4921875
103.0	479.3515625	1.0234375	9519.625
104.0	479.34375	0.9296875	9519.7265625
105.0	479.34375	0.75	9519.90625
106.0	479.34375	0.671875	9519.984375
107.0	479.328125	0.609375	9520.0625
108.0	479.3046875	0.6171875	9520.078125
109.0	479.3046875	0.4921875	9520.203125
110.0	479.3046875	0.4296875	9520.265625
111.0	479.3046875	0.4296875	9520.265625
112.0	479.296875	0.4296875	9520.2734375
113.0	479.2890625	0.359375	9520.3515625
114.0	479.28125	0.359375	9520.359375
115.0	479.28125	0.390625	9520.328125
116.0	479.2734375	0.3515625	9520.375
117.0	479.2734375	0.3203125	9520.40625
118.0	479.2734375	0.328125	9520.3984375
119.0	479.2734375	0.328125	9520.3984375
120.0	479.2734375	0.3125	9520.4140625


==> epidemic-std.tsv <==
t	S	I	R
0.0	0.0	0.0	0.0
1.0	0.9791528146183311	0.9791528146183311	0.0
2.0	1.6609419096837041	1.6580179243602886	0.15128841196122722
3.0	2.6466623844653383	2.6830904959346786	0.3068831147094118
4.0	3.9727772382018856	4.005367492503029	0.3899994991983964
5.0	5.611768291668412	5.604127942864974	0.4918773824592873
6.0	7.495372107330213	7.538815572381049	0.5908130487673322
7.0	9.712266728215406	9.737359093171772	0.8613613407711075
8.0	12.597914847152039	12.57302643170465	1.2275324588376473
9.0	16.487855082889798	16.37350713316618	1.4403631472978438
10.0	20.567852587438335	20.510059400720753	1.8060229095999862
11.0	26.44164487122716	26.308341742018705	2.3405707603862353
12.0	33.349496305170696	33.058172566515225	2.830832181504893
13.0	41.54697122379793	40.76110538739527	3.2792776810412074
14.0	53.15419923660195	51.86684270859943	4.097378818658796
15.0	66.10538276766405	63.909290403683435	5.113214106224553
16.0	82.54661879751552	79.30479447830436	6.440154185848348
17.0	102.90660319888902	98.65251814291159	8.081550742422134
18.0	128.183702015515	122.18648671854467	10.337080081404759
19.0	157.54163771760815	149.55643319156945	13.045310067073673
20.0	195.13992485136427	184.8940692220713	15.871116343357041
21.0	239.2111025833063	225.43912389819204	20.33591048788064
22.0	289.92073101701004	272.08299515037686	24.390359743913166
23.0	353.2097295334733	331.1322667212678	29.805783072917976
24.0	424.56872124552297	398.4489802267663	35.33299236013126
25.0	507.11436987218116	473.8321905096609	43.493785896620835
26.0	598.958479930915	557.3813402286254	53.077053271488
27.0	701.4050157318167	650.1850125442061	64.2466693415649
28.0	814.3558702425111	750.9880886631723	77.70043660830416
29.0	931.3250955459914	852.565019829637	94.78788897577778
30.0	1049.4310157352456	954.872638266517	112.9374240691326
31.0	1167.959818710626	1055.001835536716	133.2457483125048
32.0	1282.413551602596	1146.4714491126115	159.67613229321748
33.0	1385.518058160826	1225.055995386944	187.64053066968233
34.0	1477.74060937424	1289.7155307068626	219.577594641073
35.0	1550.8512864380273	1329.1240034843188	258.38926665509655
36.0	1599.2634522941335	1343.6737301892463	298.47636271423755
37.0	1630.2809680886633	1339.8178918787573	342.5420391484589
38.0	1644.2562734592375	1314.2324514801169	393.0438632704877
39.0	1637.71086411817	1265.0412959539108	451.0175371164863
40.0	1615.9695446808203	1203.521742189704	510.5243048640619
41.0	1583.2080878283923	1129.5732868223886	575.9679081771831
42.0	1544.7978958431634	1053.885129716794	649.5108127648357
43.0	1503.4007614566183	984.2019062844698	722.7411784132139
44.0	1461.4659963195988	921.527618573873	797.949611784339
45.0	1418.5965569340758	872.8619050419359	874.7123117670939
46.0	1379.8271877721625	842.85340756159	948.7651161085306
47.0	1345.1282648012009	832.3808364400028	1021.9487433970744
48.0	1316.8978162326937	833.5869821289812	1087.924391615777
49.0	1293.1807016374016	847.6514377743587	1153.2745700073697
50.0	1273.4592005196646	860.9037926917247	1204.652035693133
51.0	1257.9489935403267	872.8774383961	1247.0625587072966
52.0	1245.7048667281647	883.3811014217596	1284.9442094974381
53.0	1236.741925295134	882.166406828064	1309.9615890113184
54.0	1229.8555110764028	875.9686422788543	1329.7427029338644
55.0	1224.600087385036	859.1976817066023	1340.7094754125285
56.0	1220.4680888478797	833.702122429151	1343.1984449440076
57.0	1217.5565598778007	798.6211088727304	1337.8567843119793
58.0	1215.3477573623459	759.8700610660943	1331.2014218689587
59.0	1213.7971982286556	709.9281500768119	1317.1895151230137
60.0	1212.5881431144612	662.0550599034418	1304.7452292383425
61.0	1211.6498876054409	609.8057251788782	1290.3963350843496
62.0	1211.0362614716048	554.8938012045497	1275.814585042715
63.0	1210.5214122846442	502.2706721728833	1262.6135344022966
64.0	1210.1515358355161	451.0023173676562	1251.904602023796
65.0	1209.868938794636	400.97452302513483	1241.8063917878094
66.0	1209.611352848081	355.76483959738067	1233.7417311247327
67.0	1209.4472093419615	313.9968649349303	1227.5109243244792
68.0	1209.3394539904946	275.1804742273625	1222.3739948762038
69.0	1209.1832369769015	239.9654830271087	1218.458344083658
70.0	1209.0706728842647	210.55233295337618	1216.1832442246173
71.0	1209.0065360196295	179.0753049522742	1213.487876576903
72.0	1208.9402379614976	156.52062735342386	1212.41428918929
73.0	1208.8590139721096	135.05300518309238	1211.2450455980572
74.0	1208.8103525805275	115.98803622934498	1210.479825380749
75.0	1208.7663251214267	99.4682738364349	1210.2638607890156
76.0	1208.6923692947303	85.07695132340119	1209.9186096308927
77.0	1208.65966406293	72.58807579457245	1209.8221811328049
78.0	1208.6454347182362	61.19477540696898	1209.7327232569805
79.0	1208.6065403886473	52.650805889747254	1209.750226028084
80.0	1208.5797677914131	45.8953562795556	1209.807727714247
81.0	1208.5729688743456	40.033810631169544	1210.0252216579372
82.0	1208.5554797340562	34.419910293453334	1210.0890614165796
83.0	1208.5424709346107	29.146592678151826	1210.0388834861217
84.0	1208.5257337842459	25.467077207335258	1210.0665027849127
85.0	1208.5250356193494	21.711148343704526	1210.1249289593884
86.0	1208.5207061950764	19.05642833632525	1210.1320401619257
87.0	1208.5128269359213	16.403450281948118	1210.0909104173163
88.0	1208.5124235070966	13.430803200455847	1210.0404013454195
89.0	1208.5019280477854	11.77457536389317	1210.0520310745794
90.0	1208.5017870636093	10.45553912239076	1210.0473948126457
91.0	1208.4984016202711	8.935956488220777	1210.069544485041
92.0	1208.498512731165	7.1206083985038635	1210.0870801881092
93.0	1208.4882601829445	6.27513986864785	1210.0795922450188
94.0	1208.4871221699814	5.566273298850857	1210.0922860506455
95.0	1208.4863462296285	4.985617742802164	1210.1107001746766
96.0	1208.4884140980737	4.265474756969469	1210.109521672877
97.0	1208.475915393409	4.203785670659691	1210.120951081981
98.0	1208.4757014251709	3.5963305952039506	1210.1151217339286
99.0	1208.4757014251709	3.384246592670221	1210.1379640474092
100.0	1208.4750462876757	3.42608188888926	1210.1278598792194
101.0	1208.4745911028947	2.8738002761750425	1210.1074296156262
102.0	1208.4745911028947	2.596384204523668	1210.0918805255926
103.0	1208.4745911028947	2.447782299060468	1210.0793233296733
104.0	1208.4741181903473	2.3190232108247106	1210.0679262625854
105.0	1208.4741181903473	2.1323402636539974	1210.0764854280649
106.0	1208.4741181903473	2.058174915884216	1210.0801883577217
107.0	1208.469829922942	1.9733948184220511	1210.0815168176687
108.0	1208.4653203973323	2.0199052180346855	1210.0849247662265
109.0	1208.4653203973323	1.9039272477812144	1210.0890873672213
110.0	1208.4653203973323	1.7970618109413348	1210.0810502579402
111.0	1208.4653203973323	1.8014039392495371	1210.084381641776
112.0	1208.4648536429324	1.8186687857726458	1210.0840926024248
113.0	1208.4607988595953	1.7488137720680839	1210.0686033615236
114.0	1208.460041084701	1.7710094887873977	1210.0648532101943
115.0	1208.460041084701	1.8381137367897016	1210.0733778717654
116.0	1208.4595806415841	1.7392070919225664	1210.0680895098424
117.0	1208.4595806415841	1.686034519914628	1210.0682279156567
118.0	1208.4595806415841	1.7006863274498916	1210.069002034619
119.0	1208.4595806415841	1.7144121395904195	1210.0657287147912
120.0	1208.4595806415841	1.7218721642444887	1210.0672342331834


==> epidemic.tsv <==
t	S	Sstd	I	Istd	R	Rstd
0.000000	1.000000	0.000000	0.000000	0.000000	0.000000	0.000000
1.000000	0.998920	0.000098	0.001080	0.000098	0.000000	0.000000
2.000000	0.998770	0.000166	0.001228	0.000166	0.000002	0.000015
3.000000	0.998505	0.000265	0.001486	0.000268	0.000009	0.000031
4.000000	0.998167	0.000397	0.001819	0.000401	0.000014	0.000039
5.000000	0.997727	0.000561	0.002250	0.000560	0.000023	0.000049
6.000000	0.997130	0.000750	0.002830	0.000754	0.000040	0.000059
7.000000	0.996437	0.000971	0.003489	0.000974	0.000073	0.000086
8.000000	0.995566	0.001260	0.004293	0.001257	0.000141	0.000123
9.000000	0.994520	0.001649	0.005263	0.001637	0.000216	0.000144
10.000000	0.993260	0.002057	0.006396	0.002051	0.000344	0.000181
11.000000	0.991634	0.002644	0.007874	0.002631	0.000492	0.000234
12.000000	0.989715	0.003335	0.009622	0.003306	0.000663	0.000283
13.000000	0.987479	0.004155	0.011632	0.004076	0.000889	0.000328
14.000000	0.984708	0.005315	0.014090	0.005187	0.001202	0.000410
15.000000	0.981352	0.006611	0.017082	0.006391	0.001566	0.000511
16.000000	0.977318	0.008255	0.020691	0.007930	0.001991	0.000644
17.000000	0.972377	0.010291	0.025091	0.009865	0.002532	0.000808
18.000000	0.966332	0.012818	0.030504	0.012219	0.003164	0.001034
19.000000	0.959141	0.015754	0.036917	0.014956	0.003941	0.001305
20.000000	0.950484	0.019514	0.044634	0.018489	0.004883	0.001587
21.000000	0.940154	0.023921	0.053817	0.022544	0.006029	0.002034
22.000000	0.928028	0.028992	0.064500	0.027208	0.007472	0.002439
23.000000	0.913561	0.035321	0.077351	0.033113	0.009088	0.002981
24.000000	0.896640	0.042457	0.092406	0.039845	0.010954	0.003533
25.000000	0.876802	0.050711	0.109902	0.047383	0.013296	0.004349
26.000000	0.853743	0.059896	0.130140	0.055738	0.016117	0.005308
27.000000	0.827531	0.070141	0.153111	0.065019	0.019358	0.006425
28.000000	0.797703	0.081436	0.179051	0.075099	0.023246	0.007770
29.000000	0.764469	0.093133	0.207639	0.085257	0.027892	0.009479
30.000000	0.727911	0.104943	0.238760	0.095487	0.033329	0.011294
31.000000	0.687690	0.116796	0.272637	0.105500	0.039673	0.013325
32.000000	0.645017	0.128241	0.307829	0.114647	0.047154	0.015968
33.000000	0.600341	0.138552	0.343934	0.122506	0.055725	0.018764
34.000000	0.553819	0.147774	0.380508	0.128972	0.065673	0.021958
35.000000	0.507108	0.155085	0.415702	0.132912	0.077190	0.025839
36.000000	0.460894	0.159926	0.449352	0.134367	0.089754	0.029848
37.000000	0.415889	0.163028	0.479878	0.133982	0.104233	0.034254
38.000000	0.372760	0.164426	0.506428	0.131423	0.120812	0.039304
39.000000	0.332552	0.163771	0.527844	0.126504	0.139604	0.045102
40.000000	0.295409	0.161597	0.544113	0.120352	0.160477	0.051052
41.000000	0.261320	0.158321	0.554955	0.112957	0.183725	0.057597
42.000000	0.230699	0.154480	0.559698	0.105389	0.209603	0.064951
43.000000	0.203813	0.150340	0.559033	0.098420	0.237154	0.072274
44.000000	0.180222	0.146147	0.552773	0.092153	0.267005	0.079795
45.000000	0.159774	0.141860	0.540703	0.087286	0.299523	0.087471
46.000000	0.142130	0.137983	0.524298	0.084285	0.333573	0.094877
47.000000	0.126962	0.134513	0.503490	0.083238	0.369548	0.102195
48.000000	0.114228	0.131690	0.478882	0.083359	0.406890	0.108792
49.000000	0.103368	0.129318	0.450984	0.084765	0.445648	0.115327
50.000000	0.094198	0.127346	0.422216	0.086090	0.483586	0.120465
51.000000	0.086454	0.125795	0.391134	0.087288	0.522412	0.124706
52.000000	0.079830	0.124570	0.359054	0.088338	0.561116	0.128494
53.000000	0.074524	0.123674	0.327116	0.088217	0.598360	0.130996
54.000000	0.070050	0.122986	0.295502	0.087597	0.634448	0.132974
55.000000	0.066322	0.122460	0.264838	0.085920	0.668841	0.134071
56.000000	0.063216	0.122047	0.235721	0.083370	0.701063	0.134320
57.000000	0.060601	0.121756	0.208511	0.079862	0.730888	0.133786
58.000000	0.058448	0.121535	0.182912	0.075987	0.758641	0.133120
59.000000	0.056695	0.121380	0.159492	0.070993	0.783813	0.131719
60.000000	0.055205	0.121259	0.138169	0.066206	0.806626	0.130475
61.000000	0.053945	0.121165	0.119509	0.060981	0.826546	0.129040
62.000000	0.052954	0.121104	0.102870	0.055489	0.844176	0.127581
63.000000	0.052114	0.121052	0.088188	0.050227	0.859698	0.126261
64.000000	0.051440	0.121015	0.074884	0.045100	0.873677	0.125190
65.000000	0.050860	0.120987	0.063280	0.040097	0.885860	0.124181
66.000000	0.050349	0.120961	0.053444	0.035576	0.896207	0.123374
67.000000	0.049960	0.120945	0.044949	0.031400	0.905091	0.122751
68.000000	0.049630	0.120934	0.037784	0.027518	0.912586	0.122237
69.000000	0.049366	0.120918	0.031673	0.023997	0.918962	0.121846
70.000000	0.049115	0.120907	0.026661	0.021055	0.924224	0.121618
71.000000	0.048898	0.120901	0.022156	0.017908	0.928946	0.121349
72.000000	0.048732	0.120894	0.018539	0.015652	0.932729	0.121241
73.000000	0.048604	0.120886	0.015533	0.013505	0.935863	0.121125
74.000000	0.048498	0.120881	0.013087	0.011599	0.938415	0.121048
75.000000	0.048410	0.120877	0.010913	0.009947	0.940677	0.121026
76.000000	0.048335	0.120869	0.009108	0.008508	0.942557	0.120992
77.000000	0.048276	0.120866	0.007590	0.007259	0.944134	0.120982
78.000000	0.048220	0.120865	0.006311	0.006119	0.945469	0.120973
79.000000	0.048174	0.120861	0.005263	0.005265	0.946562	0.120975
80.000000	0.048141	0.120858	0.004470	0.004590	0.947389	0.120981
81.000000	0.048106	0.120857	0.003707	0.004003	0.948187	0.121003
82.000000	0.048074	0.120856	0.003086	0.003442	0.948840	0.121009
83.000000	0.048055	0.120854	0.002559	0.002915	0.949387	0.121004
84.000000	0.048031	0.120853	0.002208	0.002547	0.949761	0.121007
85.000000	0.048019	0.120853	0.001832	0.002171	0.950149	0.121012
86.000000	0.048009	0.120852	0.001591	0.001906	0.950401	0.121013
87.000000	0.047993	0.120851	0.001343	0.001640	0.950664	0.121009
88.000000	0.047984	0.120851	0.001114	0.001343	0.950902	0.121004
89.000000	0.047974	0.120850	0.000950	0.001177	0.951076	0.121005
90.000000	0.047966	0.120850	0.000813	0.001046	0.951221	0.121005
91.000000	0.047956	0.120850	0.000673	0.000894	0.951370	0.121007
92.000000	0.047953	0.120850	0.000549	0.000712	0.951498	0.121009
93.000000	0.047950	0.120849	0.000471	0.000628	0.951579	0.121008
94.000000	0.047948	0.120849	0.000397	0.000557	0.951655	0.121009
95.000000	0.047947	0.120849	0.000345	0.000499	0.951709	0.121011
96.000000	0.047945	0.120849	0.000282	0.000427	0.951773	0.121011
97.000000	0.047941	0.120848	0.000249	0.000420	0.951810	0.121012
98.000000	0.047940	0.120848	0.000206	0.000360	0.951854	0.121012
99.000000	0.047940	0.120848	0.000175	0.000338	0.951885	0.121014
100.000000	0.047938	0.120848	0.000161	0.000343	0.951902	0.121013
101.000000	0.047935	0.120847	0.000130	0.000287	0.951934	0.121011
102.000000	0.047935	0.120847	0.000116	0.000260	0.951949	0.121009
103.000000	0.047935	0.120847	0.000102	0.000245	0.951963	0.121008
104.000000	0.047934	0.120847	0.000093	0.000232	0.951973	0.121007
105.000000	0.047934	0.120847	0.000075	0.000213	0.951991	0.121008
106.000000	0.047934	0.120847	0.000067	0.000206	0.951998	0.121008
107.000000	0.047933	0.120847	0.000061	0.000197	0.952006	0.121008
108.000000	0.047930	0.120847	0.000062	0.000202	0.952008	0.121008
109.000000	0.047930	0.120847	0.000049	0.000190	0.952020	0.121009
110.000000	0.047930	0.120847	0.000043	0.000180	0.952027	0.121008
111.000000	0.047930	0.120847	0.000043	0.000180	0.952027	0.121008
112.000000	0.047930	0.120846	0.000043	0.000182	0.952027	0.121008
113.000000	0.047929	0.120846	0.000036	0.000175	0.952035	0.121007
114.000000	0.047928	0.120846	0.000036	0.000177	0.952036	0.121006
115.000000	0.047928	0.120846	0.000039	0.000184	0.952033	0.121007
116.000000	0.047927	0.120846	0.000035	0.000174	0.952037	0.121007
117.000000	0.047927	0.120846	0.000032	0.000169	0.952041	0.121007
118.000000	0.047927	0.120846	0.000033	0.000170	0.952040	0.121007
119.000000	0.047927	0.120846	0.000033	0.000171	0.952040	0.121007
120.000000	0.047927	0.120846	0.000031	0.000172	0.952041	0.121007


==> immune-response.tsv <==
t	V	B	A	Vstd	Bstd	Astd
0.0	0.1	0.0	0.0	0.09999900010000105	0.0	0.0
1.0	0.27076	0.1436	0.00381	0.12283134101035065	0.0668333016054351	0.0035227559819669342
2.0	0.43602	0.41385	0.02099	0.16814033165909426	0.13987430232873013	0.016199200268013806
3.0	0.5825	0.7141	0.05595	0.20399015316319344	0.36436332112979314	0.03441810713162252
4.0	0.69783	0.89952	0.10588	0.22592781278198595	0.708684519913792	0.055077222261604726
5.0	0.77588	0.96568	0.16348	0.23546379439032772	0.8947500813459275	0.07608643599167982
6.0	0.81505	0.98229	0.22107	0.2309587356325663	0.9525895733675134	0.09604652291328973
7.0	0.8158	0.98573	0.27659	0.21695323045488915	0.9663261090833529	0.11498852038395942
8.0	0.78635	0.9864	0.32882	0.20056765709375296	0.9693160663947975	0.13202258963983945
9.0	0.73344	0.9866	0.37722	0.18187542837060178	0.9703129997477709	0.1492995023442856
10.0	0.66461	0.98661	0.42155	0.16261010023532227	0.9704126017240796	0.16496218289392647
11.0	0.58833	0.98661	0.46024	0.14279906436353004	0.9704126017240796	0.17886936637577655
12.0	0.50299	0.98661	0.49459	0.12159139300335273	0.9704126017240796	0.1918293648749806
13.0	0.41623	0.98661	0.52153	0.09976950594024993	0.9704126017240796	0.20112233888946404
14.0	0.33821	0.98661	0.54417	0.08096649442904522	0.9704126017240796	0.20865332899830785
15.0	0.26873	0.98661	0.56131	0.06393273915135507	0.9704126017240796	0.21393281090875874
16.0	0.21035	0.98661	0.57412	0.049918800571217226	0.9704126017240796	0.217600318971965
17.0	0.16216	0.98661	0.58324	0.03865830748893849	0.9704126017240796	0.21937829367647724
18.0	0.12208	0.98661	0.58981	0.029093331895288402	0.9704126017240796	0.22043834764808337
19.0	0.09038	0.98661	0.59326	0.021442920656149975	0.9704126017240796	0.22067910093744403
20.0	0.06481	0.98661	0.59471	0.01529584590987716	0.9704126017240796	0.22026157731898216
21.0	0.04595	0.98661	0.59438	0.010923967977980585	0.9704126017240796	0.21954579155660423
22.0	0.03186	0.98661	0.59348	0.007613980623801531	0.9704126017240796	0.21780788775765417
23.0	0.02166	0.98661	0.59137	0.0052262240550158936	0.9704126017240796	0.21599251113145285
24.0	0.01389	0.98661	0.58831	0.00322127952266757	0.9704126017240796	0.21388386113427588
25.0	0.00886	0.98661	0.58401	0.002158663978679674	0.9704126017240796	0.21184459224308774
26.0	0.00599	0.98661	0.57985	0.0016686468989418372	0.9704126017240796	0.21009717629141203
27.0	0.00465	0.98661	0.57519	0.001339428085194293	0.9704126017240796	0.20797660667500423
28.0	0.00309	0.98661	0.57047	0.0010532374177036293	0.9704126017240796	0.20593960586297533
29.0	0.00191	0.98661	0.56591	0.0007042918753336643	0.9704126017240796	0.20400335068319758
30.0	0.0012	0.98661	0.56087	0.0004745220785421895	0.9704126017240796	0.20195936882816262


==> symptoms-avg.tsv <==
t	Sym
0.0	0.0
1.0	248.84920634920636
2.0	704.1269841269841
3.0	1321.904761904762
4.0	2035.1587301587301
5.0	2775.5714285714284
6.0	3485.3809523809523
7.0	4125.666666666667
8.0	4666.9047619047615
9.0	5113.023809523809
10.0	5457.976190476191
11.0	5718.436507936508
12.0	5904.18253968254
13.0	6036.428571428572
14.0	6127.007936507936
15.0	6185.738095238095
16.0	6223.8650793650795
17.0	6248.6349206349205
18.0	6263.920634920635
19.0	6273.1349206349205
20.0	6278.706349206349
21.0	6282.1349206349205
22.0	6284.023809523809
23.0	6285.079365079365
24.0	6285.5952380952385
25.0	6285.920634920635
26.0	6286.0952380952385
27.0	6286.174603174603
28.0	6286.222222222223
29.0	6286.238095238095
30.0	6286.246031746032


==> symptoms-std.tsv <==
t	Sym
0.0	0.0
1.0	13.963141651037699
2.0	22.777733532394382
3.0	31.742122775212188
4.0	41.62882332856451
5.0	44.962317303762966
6.0	44.66752969010911
7.0	47.45005728666654
8.0	49.20614695298934
9.0	48.66641622337944
10.0	47.04429933342871
11.0	45.16363476588006
12.0	44.57282266734001
13.0	46.50369989913051
14.0	46.84684537019356
15.0	46.22446589378327
16.0	45.3837872552371
17.0	45.14730795374064
18.0	45.15697544502851
19.0	44.80404481007163
20.0	45.314783925638004
21.0	45.42468966699615
22.0	45.386429739902944
23.0	45.54112099173863
24.0	45.50600493628036
25.0	45.42525749673296
26.0	45.402333443185135
27.0	45.36187465770764
28.0	45.35711716590254
29.0	45.368233864576744
30.0	45.37824919634931


==> symptoms.tsv <==
t	Sym	SymStd
0.000000	0.000000	0.000000
1.000000	0.024885	0.013963
2.000000	0.070413	0.022778
3.000000	0.132190	0.031742
4.000000	0.203516	0.041629
5.000000	0.277557	0.044962
6.000000	0.348538	0.044668
7.000000	0.412567	0.047450
8.000000	0.466690	0.049206
9.000000	0.511302	0.048666
10.000000	0.545798	0.047044
11.000000	0.571844	0.045164
12.000000	0.590418	0.044573
13.000000	0.603643	0.046504
14.000000	0.612701	0.046847
15.000000	0.618574	0.046224
16.000000	0.622387	0.045384
17.000000	0.624863	0.045147
18.000000	0.626392	0.045157
19.000000	0.627313	0.044804
20.000000	0.627871	0.045315
21.000000	0.628213	0.045425
22.000000	0.628402	0.045386
23.000000	0.628508	0.045541
24.000000	0.628560	0.045506
25.000000	0.628592	0.045425
26.000000	0.628610	0.045402
27.000000	0.628617	0.045362
28.000000	0.628622	0.045357
29.000000	0.628624	0.045368
30.000000	0.628625	0.045378


==> viral-load.tsv <==
c	t0	t1	t2	t3	t4	t5	t6	t7	t8	t9	t10	t11	t12	t13	t14	t15	t16	t17	t18	t19	t20	t21	t22	t23	t24	t25	t26	t27	t28	t29	t30
0.0	0.0	0.0019	0.0066	0.0131	0.0221	0.0388	0.0673	0.1103	0.1649	0.2327	0.3077	0.3875	0.4699	0.5534	0.6322	0.7015	0.763	0.8142	0.8553	0.8911	0.9195	0.9426	0.9586	0.9713	0.9803	0.9873	0.992	0.9936	0.9958	0.9973	0.9982
1.0	1.0	0.1835	0.0354	0.0111	0.0077	0.0097	0.0113	0.0134	0.0191	0.0207	0.0209	0.0185	0.0191	0.0167	0.0169	0.0135	0.0123	0.0095	0.0084	0.0066	0.0054	0.0032	0.0026	0.0016	0.002	0.0016	0.0003	0.0006	0.0001	0.0003	0.0
2.0	0.0	0.3075	0.1162	0.0412	0.0225	0.0222	0.0245	0.0284	0.031	0.0314	0.0309	0.0305	0.026	0.0274	0.0205	0.0183	0.0166	0.0137	0.0094	0.0076	0.0063	0.0057	0.0042	0.0018	0.0018	0.0015	0.0006	0.0004	0.0005	0.0001	0.0002
3.0	0.0	0.2592	0.1939	0.0872	0.0498	0.038	0.0374	0.0358	0.0393	0.0392	0.0374	0.0375	0.0334	0.0272	0.0248	0.0215	0.017	0.0125	0.0114	0.0086	0.0069	0.0043	0.0032	0.0031	0.0025	0.0009	0.0009	0.0007	0.0004	0.0001	0.0001
4.0	0.0	0.1506	0.215	0.146	0.0812	0.055	0.0492	0.0507	0.0452	0.0433	0.0393	0.0365	0.0323	0.0307	0.025	0.0213	0.0158	0.0124	0.0119	0.0088	0.0066	0.0053	0.0034	0.0034	0.0017	0.0014	0.0008	0.0005	0.0005	0.0002	0.0003
5.0	0.0	0.0655	0.1774	0.1683	0.1184	0.078	0.0626	0.055	0.0496	0.0439	0.0436	0.0393	0.034	0.0304	0.0236	0.0228	0.0176	0.0137	0.0108	0.0073	0.0066	0.004	0.0028	0.0033	0.0013	0.0009	0.0011	0.0006	0.0002	0.0003	0.0002
6.0	0.0	0.0237	0.1251	0.1701	0.1466	0.1036	0.0766	0.0677	0.0548	0.0515	0.045	0.0357	0.035	0.0274	0.0227	0.019	0.0164	0.0136	0.0093	0.0079	0.0054	0.0041	0.0033	0.0023	0.0016	0.0005	0.0005	0.0005	0.0002	0.0003	0.0001
7.0	0.0	0.0061	0.0698	0.1362	0.1359	0.12	0.0914	0.0722	0.0589	0.051	0.0462	0.0378	0.0332	0.027	0.0273	0.021	0.0133	0.0121	0.0102	0.0079	0.0054	0.0029	0.0038	0.0012	0.0014	0.0012	0.0002	0.0003	0.0005	0.0001	0.0001
8.0	0.0	0.0015	0.0358	0.0955	0.1287	0.1179	0.0982	0.0775	0.0688	0.0542	0.042	0.0399	0.0332	0.0304	0.0227	0.0182	0.0138	0.0114	0.0101	0.0079	0.0037	0.0032	0.0028	0.002	0.001	0.0002	0.0008	0.0004	0.0001	0.0003	0.0002
9.0	0.0	0.0003	0.0154	0.0631	0.1027	0.1145	0.099	0.0762	0.0675	0.0563	0.0477	0.038	0.035	0.0268	0.0223	0.0155	0.0128	0.0102	0.0067	0.0054	0.0053	0.0042	0.002	0.0013	0.0009	0.0009	0.0004	0.0002	0.0003	0.0001	0.0004
10.0	0.0	0.0002	0.0058	0.0363	0.0753	0.0956	0.0932	0.083	0.0658	0.0572	0.0456	0.0402	0.0342	0.0272	0.0209	0.0142	0.0125	0.0098	0.0071	0.0052	0.0037	0.0032	0.0018	0.0018	0.001	0.0007	0.0002	0.0006	0.0001	0.0003	0.0
11.0	0.0	0.0	0.0023	0.017	0.0473	0.0707	0.083	0.074	0.0609	0.0523	0.0481	0.0393	0.0304	0.0228	0.0182	0.0143	0.0142	0.01	0.0077	0.0051	0.0047	0.0032	0.0024	0.0011	0.0007	0.0004	0.0005	0.0004	0.0004	0.0004	0.0001
12.0	0.0	0.0	0.0008	0.0084	0.0301	0.0543	0.0598	0.065	0.0566	0.0485	0.0424	0.0347	0.0272	0.0231	0.0178	0.0154	0.011	0.0097	0.0068	0.0059	0.003	0.0029	0.002	0.0006	0.0004	0.0004	0.0002	0.0002	0.0002	0.0	0.0
13.0	0.0	0.0	0.0004	0.0043	0.0167	0.0351	0.0517	0.0548	0.0549	0.0456	0.0379	0.0343	0.025	0.0197	0.0158	0.0151	0.0104	0.0087	0.007	0.0045	0.0033	0.0019	0.0011	0.0007	0.0006	0.0003	0.0001	0.0001	0.0002	0.0	0.0
14.0	0.0	0.0	0.0001	0.0015	0.008	0.0198	0.0358	0.0415	0.0421	0.0398	0.0324	0.0284	0.0264	0.0187	0.0189	0.0108	0.0099	0.0067	0.0048	0.0047	0.0029	0.0017	0.0011	0.0005	0.0005	0.0003	0.0006	0.0001	0.0005	0.0002	0.0
15.0	0.0	0.0	0.0	0.0006	0.0034	0.0134	0.0243	0.0305	0.0352	0.0335	0.0329	0.0249	0.0209	0.0191	0.0116	0.0114	0.0087	0.0059	0.0055	0.0037	0.002	0.0011	0.0008	0.0011	0.0005	0.0003	0.0003	0.0005	0.0	0.0	0.0001
16.0	0.0	0.0	0.0	0.0	0.0021	0.0072	0.0157	0.0219	0.0264	0.0274	0.0255	0.0217	0.0173	0.0167	0.0134	0.0121	0.0082	0.0081	0.0055	0.0031	0.0029	0.0015	0.0006	0.0005	0.0004	0.0004	0.0001	0.0002	0.0	0.0	0.0
17.0	0.0	0.0	0.0	0.0	0.0008	0.0031	0.009	0.018	0.0217	0.0224	0.0205	0.0194	0.0194	0.0135	0.0108	0.009	0.006	0.0036	0.0035	0.0019	0.0018	0.0018	0.0011	0.0007	0.0004	0.0001	0.0003	0.0001	0.0	0.0	0.0
18.0	0.0	0.0	0.0	0.0001	0.0005	0.002	0.0043	0.0104	0.0141	0.0177	0.0182	0.0181	0.0143	0.014	0.0118	0.0076	0.0076	0.0053	0.0031	0.0021	0.0015	0.001	0.001	0.0007	0.0003	0.0003	0.0001	0.0	0.0	0.0	0.0
19.0	0.0	0.0	0.0	0.0	0.0002	0.0003	0.0038	0.0073	0.0106	0.0133	0.0165	0.0177	0.0145	0.0125	0.011	0.0086	0.0068	0.0042	0.0018	0.0024	0.0017	0.0011	0.0008	0.0003	0.0004	0.0002	0.0	0.0	0.0	0.0	0.0
20.0	0.0	0.0	0.0	0.0	0.0	0.0008	0.0019	0.0064	0.0126	0.0181	0.0193	0.0201	0.0193	0.0153	0.0118	0.0089	0.0061	0.0047	0.0037	0.0023	0.0014	0.0011	0.0006	0.0007	0.0003	0.0002	0.0	0.0	0.0	0.0	0.0

